Development of User-friendly Smart Grid Architecture

As systems like smart grid continue to become complex on a daily basis, emerging issues demand complex solutions that can deal with parameters in multiple domains of engineering. The complex solutions further demand a friendly interface for the users to express their requirements. Cyber-Physical systems deals with the study of techniques that are committed to modeling, simulating and solving the problems that emerge from a multi-disciplinary outlook towards futuristic systems. This thesis is mainly concerned with the development of user-friendly cyber-physical frameworks that can tackle various issues faced by the utilities and users of smart grid through a suitable choice of smart microgrid architecture.

==> New_Text_Document.txt <==
% url.sty  ver 3.4    16-Sep-2013   Donald Arseneau   asnd@triumf.ca
% Copyright 1996-2013 Donald Arseneau,  Vancouver, Canada.
% This program can be used, distributed, and modified under the terms
% of the LaTeX Project Public License, version 2 or later.
%
% A form of \verb that allows linebreaks at certain characters or
% combinations of characters, accepts reconfiguration, and can usually
% be used in the argument to another command.  It is intended for email
% addresses, hypertext links, directories/paths, etc., which normally
% have no spaces.  The font may be selected using the \urlstyle command,
% and new url-like commands can be defined using \urldef.
%
% Usage:    Conditions:
% \url{ }   If the argument contains any "%" or "^^", or ends with
%           "\", it can't be used in the argument to another command.
%           The argument must not contain unbalanced braces.
% \url|  |  ...where "|" is any character not used in the argument and not
%           "{" or a space.  The same restrictions as above except that the
%           argument may contain unbalanced braces.
% \urldef\xyz\url{ }
% \xyz      a defined-url: "\xyz" can be used anywhere, no matter what
%           characters it contains.
% \DeclareUrlCommand\abc{settings}: makes \abc{ } like \url{ } with settings
%
% See url.tex/url.pdf for documentation.  Some info after \endinput
%
% Required catcodes during loading:  letters @ = letter, 
%        ` = > < . [ ] + - digits = other,  
%        { } \ ~ # % $ _ ^ = their normal

% default style assignments
\def\UrlBreaks{\do\.\do\@\do\\\do\/\do\!\do\_\do\|\do\;\do\>\do\]%
 \do\)\do\,\do\?\do\&\do\'\do+\do\=\do\#}%
\def\UrlBigBreaks{\do\:\do@url@hyp}%
\def\UrlNoBreaks{\do\(\do\[\do\{\do\<}%
% any ordinary characters that aren't usually:
\def\UrlOrds{\do\*\do\-\do\~\do\'\do\"\do\-}%
\def\UrlSpecials{\do\ {\Url@space}\do\%{\Url@percent}\do\^^M{\Url@space}%
   \Url@force@Tilde}% package option may force faked text-ascii-tilde

\@namedef{Url@OT1encSpecials}{%
  %  *Some* latin-1 or windows characters that ot1 has elsewhere:  OE  oe  ss
  \do\^^8c{\mathchar30 }\do\^^9c{\mathchar27 }\do\^^df{\mathchar25 }%
  \do\~{\lower.45ex\hbox{\m@th$\mathchar126$}}% For tt style
  % lots more to add, but I should later link into inputenc
  \do\^^b5{\mu}%
  \Url@OTnonTT % more for any but typewriter
  }

\def\Url@OTnonTT{\do\<{\langle}\do\>{\mathbin{\rangle}}\do
  \_{\_\penalty\@m}\do\|{\mid}\do\{{\lbrace}\do\}{\mathbin{\rbrace}}\do
  \\{\mathbin{\backslash}}\UrlTildeSpecial}

% *Some* latin-1 or windows characters. Most will pass through safely to T1 enc
% mu  inverted-?  OE  oe
% lots more to add, but I should later link into inputenc
\@namedef{Url@T1encSpecials}{\do\^^b5{\mu}\do\^^bf{\mathchar190 }%
  \do\^^8c{\mathchar215 }\do\^^9c{\mathchar247 }\do\^^df{\mathchar255 }%
  \do\^^ff{\mathchar184 }}

\@namedef{Url@LY1encSpecials}{\do\~{\mathchar158 }}

\def\UrlTildeSpecial{\do\~{\raise.45ex\hbox{\m@th$\scriptstyle\sim$}}}
\let\Url@force@Tilde\relax

\def\url@ttstyle{%
 \@ifundefined{selectfont}{\def\UrlFont{\tt}}{\def\UrlFont{\ttfamily}}}

\def\url@rmstyle{%
 \@ifundefined{selectfont}{\def\UrlFont{\rm}}{\def\UrlFont{\rmfamily}}}

\def\url@sfstyle{%
 \@ifundefined{selectfont}{\def\UrlFont{\sf}}{\def\UrlFont{\sffamily}}}

\def\url@samestyle{\def\UrlFont{}}

\@ifundefined{strip@prefix}{\def\strip@prefix#1>{}}{}
\@ifundefined{verbatim@nolig@list}{\def\verbatim@nolig@list{\do\`}}{}

% \Url sets up the reading the argument verbatim if possible
\def\Url{%
 \Url@movingtest
 \ifmmode\@inmatherr$\fi %$
 \let\do\@makeother \dospecials % verbatim catcodes
 \catcode`{\@ne \catcode`}\tw@ % with exceptions
 \catcode`\ =10 % allow "\url {x}"
 \catcode`\#=6  % always # -> ##, so I can later convert ## -> #
 \@ifnextchar\bgroup{\obeyspaces\obeylines\Url@z}\Url@y}

% \Url@y read arguments delimited like |...|, passing to \Url@z
\def\Url@y#1{\catcode`{11 \catcode`}11\obeyspaces\obeylines
  \def\@tempa##1#1{\Url@z{##1}}\@tempa}

% \Url@z read arguments delimited like {...}, verbatimizes with \meaning,
% performs character translations, then invokes the formatter.
\def\Url@z#1{\toks@{#1}\edef\Url@String{\the\toks@}%
  \edef\Url@String{\expandafter\strip@prefix\meaning\Url@String}%
%\if\urldebug \message{------------------------------------------------------}%
%\message{ \Url@String}\fi
% \meaning introduces spurious spaces in the text, so it would be nice
% to preserve the real spaces before \meaning, but that doesn't work --
% we can only do replacement on streams of non-syntactic characters.
  \Url@ObeySp % may be no-op; otherwise put ordinary (12) space characters
%\if\urldebug \message{ \Url@String}\fi
% we left the catcode of # with its normal value (6) so \meaning
% doubles it to ##.  Now we convert back to single #.  This allows
% \url{#} to appear in the arguments of other commands, where we can't
% make # be an ordinary character.  We make the single # active rather
% than `other' to support hyperref.sty.
  \Url@acthash
%\if\urldebug \message{ \Url@String}\fi
% Also make % active to support hyperref.
  \Url@actpercent
% now do any hyper referencing due to hyperref (or perform a url-def)
  \Url@HyperHook
% Now do the formatting in a group (can also have \Url@HyperHook take
% this as an argument.
  {\Url@FormatString}%
  \endgroup}

\let\Url@ObeySp\@empty
\let\UrlRight\@empty
\let\UrlLeft\@empty
\let\Url@HyperHook\@empty

% This is the normal way to format the strings, using math mode.
\def\Url@FormatString{%
 \UrlFont \Url@MathSetup 
 $\fam\z@ \textfont\z@\font
 \expandafter\UrlLeft\Url@String\UrlRight
 \m@th$%
% \if\urldebug \showlists \fi 
}%

\def\Url@MathSetup{%
 \medmuskip\Urlmuskip \thickmuskip\medmuskip \thinmuskip0mu%
 \relpenalty\UrlBigBreakPenalty \binoppenalty\UrlBreakPenalty
 \expandafter\let\expandafter\UrlEncSpecials\csname Url@\f@encoding encSpecials\endcsname
 % Insert test for unknown encodings here \ifx\UrlEncSpecials\relax
 \ifdim\fontdimen\thr@@\font=\z@ \let\Url@OTnonTT\relax \fi
 \@tempcnta\z@ %  \fam\multiply\@tempcnta\@cclvi
 \let\do\set@mathcode \UrlOrds % ordinary characters that were special
 \advance\@tempcnta 8192 \UrlBreaks % bin
 \advance\@tempcnta 4096 \UrlBigBreaks % rel
 \advance\@tempcnta 4096 \UrlNoBreaks % open
 \let\do\set@mathact \UrlSpecials \UrlEncSpecials % active
 \let\do\set@mathnolig \verbatim@nolig@list % prevent ligatures
}

\def\set@mathcode#1{\count@`#1\advance\count@\@tempcnta
%\message{Set mathcode of \string #1 (\number`#1) = \number`#1 + \number\@tempcnta. }%
\mathcode`#1\count@}
\def\set@mathact#1#2{\mathcode`#1=32768 \begingroup 
    \lccode`\~`#1\lowercase{\endgroup\def~}{#2}}
\def\set@mathnolig#1{\ifnum\mathcode`#1<32768
   \begingroup\lccode`\~`#1\lowercase{\endgroup
     \edef~}{\mathchar\number\mathcode`#1\sb{\/}}%
   \mathcode`#1=32768 \fi}

\def\Url@movingtest{\begingroup
 \ifx\let\HyPsd@LetCommand % we are already in a pdf string!
  \expandafter\Url@unmove \fi % give the argument and hope for the best
 \let\Url@moving\relax\relax\relax
 \ifx\Url@moving\relax\else \expandafter\Url@unmove \fi
 \endgroup}
\long\def\Url@unmove#1\Url@y{\endgroup \ifx\protect\relax\else\protect\Url\fi}
\edef\Url@moving{\csname Url Error\endcsname}
\expandafter\edef\Url@moving
 {\csname url used in a moving argument.\endcsname}
\expandafter\expandafter\expandafter \let \Url@moving\@undefined

\def\urldef#1#2{\begingroup \setbox\z@\hbox\bgroup
  \def\Url@HyperHook##1\endgroup{\Url@def{#1}{#2}}%
  % Because hyperref breaks \urldef and does not define its own (Grrrr!)...
  \def\url@##1{\egroup\endgroup\DeclareRobustCommand#1{#2{##1}}}%
 #2}
\def\Url@def#1#2{%
   \toks0\expandafter{\Url@String}%
   \protected@edef\Url@String{\Url@String}%
   \toks1\expandafter{\Url@String}%
   \edef\Url@String{\endgroup\egroup\endgroup\def
     \expandafter\noexpand\csname\expandafter\@gobble\string#1 \endcsname
     {\noexpand\Url@eitherdef{\the\toks1}{\noexpand#2{\the\toks0}}}}%
   \Url@String
   \edef#1{\noexpand\protect
      \expandafter\noexpand\csname\expandafter\@gobble\string#1 \endcsname}%
  }
\def\Url@eitherdef{\ifx\let\HyPsd@LetCommand % we are already in a pdf string!
  \expandafter\@firstoftwo \else \expandafter\@secondoftwo \fi}

\def\urlstyle#1{\expandafter\protect\csname url@#1style\endcsname}

\def\DeclareUrlCommand#1#2{\def#1{\leavevmode\begingroup #2\Url}}

% Sample (and default) configuration:
%
\DeclareUrlCommand\url{}
\urlstyle{tt}
%
\newmuskip\Urlmuskip \Urlmuskip=0mu
\mathchardef\UrlBreakPenalty=\binoppenalty
\mathchardef\UrlBigBreakPenalty=\relpenalty
%
% picTeX defines \path, so declare it optionally:
\@ifundefined{path}{\DeclareUrlCommand\path{\urlstyle{tt}}}{}
%
% too many styles define \email like \address, so I will not define it.
% \DeclareUrlCommand\email{\urlstyle{rm}}

% Process LaTeX \package options
%
\let\Url@sppen\@M
\def\Url@space{\penalty\Url@sppen}
\def\do@url@hyp{}% by default, no breaks after hyphens

\@ifundefined{ProvidesPackage}{
}{\ProvidesPackage
 {url}[2013/09/16 \space ver 3.4 \space Verb mode for urls, etc.]
\DeclareOption{hyphens}{\def\do@url@hyp{\do\-}}% allow breaks after hyphens
\DeclareOption{obeyspaces}{\let\Url@ObeySp\relax}% a flag for later
\DeclareOption{spaces}{\def\Url@sppen{\UrlBreakPenalty}}
\DeclareOption{LY1}{}
\DeclareOption{T1}{}
\DeclareOption{allowmove}{\let\Url@moving\@empty}
\DeclareOption{lowtilde}{%
  \def\UrlTildeSpecial{\do\~{\raise.2ex\hbox{\m@th$\scriptstyle\sim$}}}
  \let\Url@force@Tilde\UrlTildeSpecial
}
\ProcessOptions\relax
\ifx\Url@ObeySp\relax % [obeyspaces] was declared
  \begingroup \lccode`+=32 \lowercase
   {\endgroup \def\Url@ObeySp{\Url@Edit\Url@String{ }{+}}}
   \def\Url@space{\penalty\Url@sppen\ }
\fi
}
\ifx\f@encoding\undefined \def\f@encoding{OT1}\fi

\begingroup
% \Url@acthash:    convert `other' (doubled) ## to active #
% \Url@actpercent: convert `other' % to active %
 \lccode`+=`\# \lccode`\~=`\#
  \lowercase {\long\gdef\Url@acthash{\Url@Edit\Url@String{++}{~}%
     \ifnum\mathcode`\#<32768 \def~{\#}\fi}}%
 \lccode`+=`\% \lccode`\~=`\%
  \lowercase {\long\gdef\Url@actpercent{\Url@Edit\Url@String{+}{~}%
    \ifnum\mathcode`\%<32768 \def~{\%}\fi}}%
 \catcode13=12 %
 \gdef\Url@percent{\@ifnextchar^^M{\@gobble}{\mathbin{\mathchar`\%}}}%
\endgroup%

%   Edit macro #1 changing all appearances of pattern #2 to replacement #3.
%   The replacement is recursive, so don't put the search pattern into the
%   replacement text!

{ \catcode`Q=3

\gdef\Url@Edit#1#2#3{%
 \begingroup % \tracingall
 \def\DOE@a{\endgroup\def#1}% Just so I can \expandafter it safely.
 \def\DOE@b##1#2##2Q##3{\@ifblank{##2}% if finished,
   {\DOE@c ##1Q}% then remove \@empty's and redefine macro
   {\DOE@b##1##3##2Q{##3}}% else, re-iterate
 }%  the leading \@empty preserves braces, as does the trailing pattern:
 \expandafter\DOE@b\expandafter\@empty #1\@empty#2Q{#3}}
\gdef\DOE@c#1\@empty Q{\expandafter\DOE@a\expandafter{#1}}
%
%  \@ifblank (LaTeX syntax) --- checks if parameter is blank (Spaces
%     count as blank) use \@ifblank{#1}{true case}{false case} etc
\long\gdef\@ifblank#1{\@Ifbl@nk#1QQ\@secondoftwo\@firstoftwo!}%
\long\gdef\@Ifbl@nk#1#2Q#3#4#5!{#4}

} % restore Q catcode


%\ifx\urldebug\@undefined \def\urldebug{01}\fi

\endinput
% For documentation, please see accompanying url.tex (url.pdf)
% Package Options:  obeyspaces, hyphens, spaces, lowtilde
%
% Revision History:
% ver 1.1 6-Feb-1996:
% Fix hyphens that wouldn't break and ligatures that weren't suppressed.
% ver 1.2 19-Oct-1996:
% Package option for T1 encoding; Hooks: "\UrlLeft" and "\UrlRight".
% ver 1.3 21-Jul-1997:
% Prohibit spaces as delimiter characters; change ascii tilde in OT1.
% ver 1.4 02-Mar-1999:
% LaTeX license; moving-argument-error
% ver 1.5 28-Mar-1999:
% possibility of spacing around break characters; re-settable penalties
% ver 1.6 20-Jun-2002:
% un-double #, fix obeyed-spaces, ignore trailing %, hook for hyperref
% (\Url@HyperHook), no macros in pre-processed url string (in \Url@String),
% limit catcode change of ~.
% ver 3.0 June 2003/Nov 2003:
% \DeclareUrlCommand; make font encoding automatic (only a few inputenc characters
% are supported yet - needs refactoring); reverse penalties. 
% ver 3.1 Mar 2004:
% Remove spurious spaces in \url@XXstyle commands.
% ver 3.2 June 2005:
% Fix cmsy-symbols in tt bug (from 3.0); LY1 encoding bug; Enable plain
% with miniltx (again); Define the \urldef for hyperref; Lower "sim" tilde
% a little; fix \lowercase error in \UrlSpecials handling.
% ver 3.3 April 2006:
% Fix some encoding bugs and remove 8-bit characters.  lowtilde option
% ver 3.4 Sept 2013:
% \@nomatherr->\@inmatherr. & is now another \UrlBreak character.
% The End

Test file integrity:  ASCII 32-57, 58-126:  !"#$%&'()*+,-./0123456789
:;<=>?@ABCDEFGHIJKLMNOPQRSTUVWXYZ[\]^_`abcdefghijklmnopqrstuvwxyz{|}~


==> algorithm2e.txt <==
%  algorithm2e.sty --- style file for algorithms
%                      almost everything can be customized by users. See the document for more explanations
%% Copyright 1996-2013 Christophe Fiorio
%
% This program may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX 
% version 1999/12/01 or later.
%
% This program consists of the files algorithm2e.sty and algorithm2e.tex and algorithm2e-compatibility.sty
%  
%  Report bugs and comments to:
%  - algorithm2e-announce@lirmm.fr  mailing list for announcement about releases^^J%
%  - algorithm2e-discussion@lirmm.fr mailing list for discussion about package^^J%
%  subscribe by emailing sympa@lirmm.fr with 'subscribe <list> <firstname name>'^^J%
%
%  $Id: algorithm2e.sty,v 5.0 2013/01/06 14:40:35 cfiorio Exp $
%
%  PACKAGES REQUIRED:
%
%  - float   (in contrib/supported/float)
%  - ifthen  (in base)
%  - xspace  (in packages/tools)
%  - relsize (in contrib/misc/relsize.sty)
%
%%%%%%%%%%%%%%%  Release 5.0
%
%   Package options: 
%   ---------------
%   - oldcommands                      : to use old command names
%   - french, english, german, ngerman
%      portuguese, czech, italiano,
%      slovak, croatian, spanish       : for the name of the algorithm and some keyword code
%   - onelanguage                      : to simply switch keyword from one language to another without changing
%                                        keyword commands
%   - boxed, boxruled, ruled, tworuled, 
%     algoruled, plain                 : layout of the algorithm
%   - algo2e                           : environment is algorithm2e instead of algorithms and \listofalgorithmes
%                                        instead of \listofalgorithms
%   - slide                            : to use when making slides
%   - noline,lined,vlined              : how block are designed.
%   - shortend, longend, noend         : short or long end keyword as endif for e.g.
%   - linesnumbered                    : auto numbering of the algorithm's lines
%   - linesnumberedhidden              : to hide autonumbered lines (show number on a line with \ShowLn
%   - commentsnumbered, inoutnumbered  : to autonumber comments and inout keywords (by defaut not numbered)
%   - rightnl                          : to have line number on the right instead of on the left as default
%   - algonl                           : line numbers preceded by algo number
%   - scright, scleft                  : right or left justified side comments
%   - fillcomment, nofillcomment       : end mark of comment is flushed to the right so comments fill the line
%   - dotocloa                         : add an entry in the toc for list of algorithms (require tocbibind package)
%   - endfloat                         : add algoendfloat environment pushing algorithm so written to the end of document
%   - resetcount, noresetcount         : start value of line numbers.
%   - algopart,algochapter,algosection : algo numbering within part, chapter or section
%   - titlenumbered,titlenotnumbered   : numbering of title set by \Titleofalgo
%   - figure                           : algorithms are figures, numbered as figures, and put in the list of figures.
%   - procnumbered                     : procedure or function are numbered as algorithm
%   - nokwfunc                         : procedure or function name doens't become a command
%   - norelsize                        : don't use relsize package (useful if it breaks the compatibily)
%   - displayblockmarkers              : display begin, end keywords at start of each block
%  
%   defaults are; english,plain,resetcount,titlenotnumbered
%
%%%%%%%%%%%%%%
%
%   Short summary  
%   -------------
%  
%   algorithm is an environment for writing algorithm in LaTeX2e.
%   Almost all is customizable. You can add keywords, change style, change the layout, ...
%   It provide macros that allow you to create differents sorts of key words, therefore a set of predefined key
%   word is gived.
%
%   IT should be used as follows
%
%   \begin{algorithm}
%       ...
%       ...
%   \end{algorithm}
%
%
%   IMPORTANT : each line MUST end with \;
%
%   Note that if you define macros outside algorithm environment they
%   are avaible in all the document and particulary you can use then
%   inside all algorithms without re-define them.
%  
%   an example:
%
%   \begin{algorithm}
%     \SetAlgoLined
%     \KwIn{this text}
%     \KwOut{how to write algorithm with \LaTeX2e }
%     
%     initialization\;
%     \While{not at end of this document}{
%       read current section\;
%       \eIf{understand}{
%         go to next section\;
%         current section becomes this one\;
%         }{
%         go back to the beginning of current section\;
%         }
%       }
%     \caption{How to write algorithm}
%   \end{algorithm}
%
%
%%%%%%%%%%%%%%         predefined keywords
%
%     \KwIn{input}
%     \KwOut{output}
%     \KwData{input}
%     \KwResult{output}
%     \KwTo                                       % a simple keyword
%     \KwFrom                                     % a simple keyword
%     \KwRet{[value]}
%     \Return{[value]}
%     \Begin{block inside}
%     \eIf{condition}{Then Block}{Else block}     % in blocks
%     \If{condition}{Then block}                  % in a block
%     \uIf{condition}{Then block}                 % in a block unended
%     \lIf{condition}{Else text}                  % on the same line
%     \Else{inside Else}                          % in a block
%     \lElse{Else text}                           % on the same line        
%     \uElse{Else text}                           % in a block unended
%     \ElseIf{inside Elseif}                      % in a block
%     \lElseIf{Elseif text}                       % on the same line        
%     \uElseIf{Elseif text}                       % in a block unended
%     \Switch{Condition}{Switch block}
%     \Case{a case}{case block}                   % in a block
%     \lCase{a case}{case text}                   % on the same line
%     \Other{otherwise block}                     % in a block
%     \lOther{otherwise block}                    % on the same line
%     \For{condition}{text loop}                  % in a block
%     \lFor{condition}{text}                      % on the same line
%     \ForEach{condition}{text loop}              % in a block
%     \lForEach{condition}{text}                  % on the same line
%     \ForPar{condition}{text loop}               % in a block
%     \lForPar{condition}{text}                   % on the same line
%     \While{condition}{text loop}                % in a block
%     \lWhile{condition}{text loop}               % on the same line
%     \Repeat{End condition}{text loop}           % in a block
%     \lRepeat{condition}{text}                   % on the same line
%
%%%%%%%%%%%%%%
%
%   History: 
%
%   - January 06 2013 - revision 5.0
%                     * CHANGE: SetKwSwith takes now 9 args: 9th arg is the same as
%                                previous 8th arg ('end of switch' keyword). New 8th arg is
%                                'end of case' keyword. This is due to change of release
%                                3.2 which introduce end after case block... as I never
%                                test with longend option, I never see that the 'end
%                                switch' used for case was not good.
%                     * CHANGE: when no end keyword is defined in a block macro, then
%                                algorithm2e does no more try to print it. So even with lined or noline
%                                option, no empty line is printed (before: a blank end was
%                                printed, so a blank line appeared)
%                     * Internal Change: add some internal function to improve readibility
%                                        (thanks to Philip K. F. H\ölzenspies)
%                     * ADD: Block markers. 
%                            You can now ask package to put begin and end keywords automatically at begin
%                            and end of blocks, it means each group of commands shifted and enclosed in
%                            braces.
%                            This is tricky to use but, combined with \SetStartEndCondition and
%                            redefinition of keywords, you should be abble to simulate any syntax. See
%                            examples in documentation where a generic example is derived in pseudo-code,
%                            python and C by keeping code and changing only style using block markers
%                            macros, \SetStartEndCondition and some redefinition of keywords.
%                            These new block markers macros are:
%                            - \AlgoDisplayBlockMarkers and \AlgoDontDisplayBlockMarkers
%                            - \SetAlgoBlockMarkers{begin marker}{end marker}
%                            - \BlockMarkersSty{text} and \SetBlockMarkersSty
%                            Note that a new option has also been added: displayblockmarkers
%                     * ADD: \leIf macro automatically defined by \SetKwIF: allow to define
%                            an if-then-else on a single line.
%                     * ADD: new macro \SetStartEndCondition{typo1}{typo2}{typo3} which
%                            sets typo around condition in For, If, Switch, Case and
%                            Repeat macros. First two are used around For, If, Swith
%                            conditions, First and third are used for Case and Repeat
%                            condition where condition ends the line. Default definition
%                            is \SetStartEndCondition{ }{ }{}. 
%                            A common alternative is \SetStartEndCondition{ (}{) }{)}
%                            Can also be used to remove space around condition, for
%                            example if you want python style commands:
%                            \SetStartEndCondition{ }{}{} and \SetKwFor{For}{for}{:}{}
%                     * ADD: new environment algomathdisplay which allow display math (like inside \[ \] or $$ $$) 
%                            handling end line and line number
%                     * ADD: new command \SetKwProg{Env}{Title}{is}{end} which defines a macro
%                            \Env{args}{text}. Env is a block with 'Title' (in \CapSty) at the beginning
%                            followed by args followed by 'is' then 'text' is put below inside a block ended
%                            by 'end'. If no 'end' is specified, nothing is written (no
%                            blank line is inserted). Useful to typeset function or prog for example:
%                            \SetKwProg{Fn}{Function}{is}{end} makes \Fn{afunc(i: int) : int}{return 0\;}                    
%                            writes: 
%                            Function afunc(i: int) : int is
%                            | return 0;
%                            end
%                            or \SetKwProg{Def}{def}{:}{} makes \Def{afunc(i: int)}{return 0\;} writes:
%                            def afunc(i: int):
%                            | return 0
%                            Tip: combine it with \SetKwFunction to write recursive function algorithm. With
%                            example above, you could define \SetKwFunction{\Afunc}{afunc} and then write:
%                            \Def{\Afunc{i:int}{\eIf{i>0}{\KwRet \Afunc{i-1}}{\KwRet 0\;}} that writes:
%                            def afunc(i: int):
%                            | if(i>0):
%                            |     return afunc(i-1)
%                            | else:
%                            |     return 0
%                            with appropriate typo.
%                     * ADD: option croatian: croation keywords (thanks to Ivan Gavran)
%                     * ADD: option ngerman: same as german option but so can be used with global option ngerman
%                            of babel
%                     * ADD: option spanish: Spanish support (thanks to Mario Abarca)
%                     * ADD: unterminated block: useful to add part separator that doesn't necessary need an end
%                            keyword.  
%                            Designed on the pattern of unterminated if (see \uIf macro) allowing to
%                            add a block that is not terminated by a keyword. Such block are defined in the same
%                            time as a block is defined by adding a macro beginning with u. So, for example,
%                            predefined \SetKwBlock{Begin}{begin}{end} defines now two commands:
%                            - \Begin{} as previously which print a begin - end block
%                            - \uBegin{} that defines a begin only block
%                     * FIX: problem when numbering line inside until condition of
%                            \SetKwRepeat macro: line number was not correctly aligned.
%                     * FIX: dotocloa option which was broken
%                     * FIX: uIf and uCase didn't have same behavior when used with
%                            noline, vlined or lined option. This is fixed. Side effect: no empty
%                            line after an uIf or uCase when used with options lined or vlined
%                     * FIX: a bug with Repeat Until command when use with side comment on Until
%                     * FIX: a bug with side text -- text put into () -- of command macro (SetKwIf and so on)
%                            which was always setting a ';' even after a \DontPrintSemicolon
%                     * FIX: a bug with hyperref and chapter definition (thanks to Hubert Meier)
%                     * FIX: bugs with l macro and side comment
%                     * FIX: revision number
%                     * FIX: fix non ascii character (utf8 not yet recognized by all latex engine)
%                     * FIX: fnum@algocf had an useless parameter which sometimes broke expansion and output an error
%                     * FIX: works now with multicol package
%
%   - december 14 2009 - revision 4.1
%                     * ADD: new command \SetKwHangingKw{Name}{text} (hanging indent with keyword): This creates a
%                            hanging indent much like \texttt{SetKwInput}, except that it removes the trailing `:'
%                            and does not reset numbering (thanks to Nathan Tallent)
%
%   - november 17 2009  - revision 4.00 -
%
%                      * CHANGE: IMPORTANT: some commands have been renamed to have consistent naming (CamlCase
%                                syntax) and old commands are no more available. If you doesn't want to change
%                                your mind or use old latex files, you can use oldcommands option to enable old
%                                commands back.
%                                text. Here are these commands:
%                                - \SetNoLine becomes \SetAlgoNoLine
%                                - \SetVline  becomes \SetAlgoVlined
%                                - \Setvlineskip  becomes \SetVlineSkip
%                                - \SetLine   becomes \SetAlgoLined
%                                - \dontprintsemicolon becomes \DontPrintSemicolon
%                                - \printsemicolon becomes \PrintSemicolon
%                                - \incmargin becomes \IncMargin
%                                - \decmargin becomes \DecMargin
%                                - \setnlskip becomes \SetNlSkip
%                                - \Setnlskip becomes \SetNlSkip
%                                - \setalcapskip becomes \SetAlCapSkip
%                                - \setalcaphskip becomes \SetAlCapHSkip
%                                - \nlSty becomes \NlSty
%                                - \Setnlsty becomes \SetNlSty
%                                - \linesnumbered becomes \LinesNumbered
%                                - \linesnotnumbered becomes \LinesNotNumbered
%                                - \linesnumberedhidden becomes \LinesNumberedHidden
%                                - \showln becomes \ShowLn
%                                - \showlnlabel becomes \ShowLnLabel
%                                - \nocaptionofalgo becomes \NoCaptionOfAlgo
%                                - \restorecaptionofalgo becomes \RestoreCaptionOfAlgo
%                                - \restylealgo becomes \RestyleAlgo
%                                - gIf macros and so on do no more exist
%                      * NEW: - Compatibily with other packages improven by changing name of internal
%                               macros. Algorithm2e can now be used with arabtex for example, if this last is
%                               loaded after algorithm2e package.
%                      * ADD: - OPTION endfloat: endfloat packages doesn't allow float environment inside other
%                               environment. So using it with figure option of algorithm2e makes error. This
%                               option enables a new environment algoendfloat to be used instead of algorithm
%                               environment that put algorithm at the end. algoendfloat environment make
%                               algorithm acting as endfloat figures. This option requires endfloat packages.
%                      * ADD: - OPTION norelsize: starting from this release (v4.00), algorithm2e package uses
%                               relsize package in order to get relative size for lines numbers; but it seems
%                               that some rare classes (such as inform1.cls) are not compatible with relsize; to
%                               have algorithm2e working, this option makes algorithm2e not to load relsize
%                               package and go back to previous definition by using \scriptsize font for lines
%                               numbers.
%                      * ADD: - OPTION onelanguage: allow, if using standard keywords listed below, to switch
%                               from one language to another without changing keywords by using appropriate
%                               language option:
%                               . KwIn, KwOut, KwData, KwResult
%                               . KwTo KwFrom
%                               . KwRet, Return
%                               . Begin
%                               . Repeat
%                               . If, ElseIf, Else
%                               . Switch, Case, Other
%                               . For, ForPar, ForEach, ForAll, While
%                               .
%                      * ADD: - OPTION rightnl: put lines numbers to the right of the algorithm instead of left.
%                      * ADD:   new commands \setRightLinesNumbers and \setLeftLinesNumbers which sets the lines
%                               numbers to the right or to the left of the algorithm.
%                      * ADD: - new kind of keywords: KwArray used to define arrays:
%                               \SetKwArray{Kw}{array} defines an array keywords Kw called array and printed in
%                               DataSty style when call with \Kw. It can be used with one argument which
%                               denotes the element index: \Kw{n} prints array[n] with array in DataSty and n in
%                               ArgSty.
%                      * ADD/FIX: rules of ruled, algoruled, tworuled styles used rules of different sizes! This
%                                 is now fixed. Moreover size of the rules is now controlled by a length and so
%                                 can be customized by the user.
%                                 \algoheightrule is the height of the rules and can be changed via \setlength
%                                 \algoheightruledefault is the default height of he rules (0.8pt)
%                                 \algotitleheightrule is the height of the rule that comes just after the
%                                 caption in ruled and algoruled style; it can be changed via \setlength
%                                 \algotitleheightruledefault is the default height of this rules (0.8pt)
%                                 Thanks to Philippe Dumas who reports the bug and make the suggestion.
%                      * ADD: - \SetAlgoCaptionSeparator which sets the separator between Algorithm 1 and the
%                               title. By default it's ':' and caption looks like "Algorithm 2: title" but now
%                               you can change it by using for example \SetAlgoCaptionSeparator{.} which will
%                               give "Algorithm 3. title"
%                      * ADD: - \SetAlgoLongEnd and \SetAlgoShortEnd and \SetAlgoNoEnd commands which act as
%                               corresponding package options
%                      * ADD: - OPTIONS italiano and slovak as new language (thanks to Roberto Posenato and
%                               Miroslav Binas) 
%                      * CHANGE: - Fnt and Sty macro to have consistent use and naming (see below)
%                      * ADD: - \AlCapSty, \AlCapNameSty, \AlCapFnt, \AlCapNameFnt, \ProcSty, \ProcFnt,
%                               \ProcNameSty, \ProcNameFnt, \ProcArgSty, ProcArgFnt and corresponding "set macro" 
%                               \SetAlCapSty, \SetAlCapNameSty, \SetAlCapFnt, \SetAlCapNameFnt, \SetProcSty,
%                               \SetProcFnt, \SetProcNameSty, \SetProcNameFnt, \SetProcArgSty, \SetProcArgFnt which
%                               control the way caption is printed. Sty macro use command taking one parameter as
%                               argument, Fnt macros use directly command. In Fact caption is printed as follow:
%                               \AlCapSty{\AlCapFnt Algorithm 1:}\AlCapNameSty{\AlCapNameFnt my algorithm}
%                               By default, \AlCapSty is textbf and \AlCapFnt is nothing. \AlCapNameSty keep text 
%                               as it is, and \AlCapNameFnt do nothing also.
%                               You can redefine \AlCapFnt and \AlCapNameFnt by giving macro to \Set commands. For
%                               example, you can do \SetAlCapFnt{\large} to see Algorithm printed in \large font.
%                               You can redefine \AlCapSty, \AlCapFnt, \AlCapNameSty and \AlCapNameFnt with the
%                               corresponding \Set command. For the Sty commands, you have to give in parameter
%                               name of a macro (whithout \)  which takes one argument. For example,
%                               \SetAlCapFnt{textbf} defines the default behaviour. If you want to do more
%                               complicated thing, you should define your own macro and give it to \SetAlCapFnt or
%                               \SetAlCapNameFnt. Here are two examples:
%                               - \newcommand{\mycapsty}[1]{\tiny #1}\SetAlCapNameSty{mycapsty}
%                               - \newcommand{\mycapsty}[1]{\textsl{\small #1}}\SetAlCapNameSty{mycapsty}
%                               Or you can combine the two, for the last example you can also do:
%                               \SetAlCapNameSty{textsl}\SetAlCapNameFnt{\small}
%                               Thanks to Jan Stilhammer who gives me the idea of \AlCapNameFnt.
%                      * CHANGE \AlTitleFnt to match definition of all other Fnt macros and add a \AlTitleSty 
%                               macro (see below) . Now you set \AlTitleFnt by calling \SetAlTitleFnt with 
%                               directly a macro without parameter in argument:
%                               Example: \SetAlTitleFnt{\small} to set title in small font.
%                      * ADD: - \AlTitleSty and \SetAlTitleSty commands to set a style for title. These commands
%                               are defined from a macro taking the text in argument, as \textbf for example. 
%                               To set the TitleSty you have to give name of the macro (without the '\') 
%                               to \SetAlTitleSty. For example \SetAlTitleSty{textbf} to set \textbf style.
%                      * ADD: - new command \SetAlgorithmName{algorithmname}{list of algorithms name} which
%                               redefines name of the algorithms and the sentence list of algorithms. Second
%                               argument is the name that \autoref, from hyperref package, will use. Example:
%                               \SetAlgorithmName{Protocol}{List of protocols} if you prefer protocol than
%                               algorithm.
%                      * ADD: - new \SetAlgoRefName{QXY} which change the default ref (number of the algorithm) by
%                               the name given in parameter (QXY in the example). 
%                      * ADD: - new command \SetAlgoRefRelativeSize{-2} which sets the output size of refs, defined
%                               by \SetAlgoRefName, used in list of algorithms.
%                      * ADD: - two dimensions to control the layout of caption in ruled, algoruled and boxruled
%                               algorithms:
%                               - interspacetitleruled (2pt by defaut) which controls the vertical space between
%                                 rules and title in ruled and algoruled algorithms.
%                               - interspaceboxruled (2\lineskip by default) which controls the vertical space
%                                 between rules and title in boxruled algorithms.
%                               These two dimensions can be changed by using \setlength command.
%                      * ADD: - With the fix (see below) of procedure and function environments, a new feature has
%                               been added: the name of the procedure or function set in caption is automatically
%                               defined as a KwFunction and so can be used as a macro. For example, if inside a
%                               procedure environment you set \caption{myproc()}, you can use \myproc macro in you
%                               main text. Beware that the macro is only defined after the \caption!
%                      * ADD: - OPTION nokwfunc to unable the new feature described above in function and
%                               procedure environment. Useful if you use name of procedure or function that cannot
%                               be a command name as a math display for example.
%                      * ADD: - \SetAlgoNlRelativeSize{number} command which sets the relative size of line
%                               numbers. By default, line numbers are two size smaller than algorithm text. Use
%                               this macro to change this behavior. For example, \SetAlgoNlRelativeSize{0} sets it
%                               to the same size, \SetAlgoNlRelativeSize{-1} to one size smaller and
%                               \SetAlgoNlRelativeSize{1} to one size bigger
%                      * ADD: - \SetAlgoProcName{aname} command which sets the name of Procedure printed by
%                               procedure environment (the environment prints Procedure by default). Second
%                               argument is the name that \autoref, from hyperref package, will use.
%                      * ADD: - \SetAlgoFuncName{aname} command which sets the name of Function printed by
%                               procedure environment (the environment prints Function by default). Second
%                               argument is the name that \autoref, from hyperref package, will use. 
%                      * ADD: - \SetAlgoCaptionLayout{style} command which sets style of the caption; style must
%                               be the name of a macro taking one argument (the text of the caption). Examples
%                               below show how to use it:
%                               . \SetAlgoCaptionLayout{centerline} to have centered caption
%                               . \SetAlgoCaptionLayout{textbf} to have bold caption
%                               If you want to apply two styles in the same time, such as centered bold, you have
%                               to define you own macro and then use \SetAlgoCaptionLayout with its name.
%                      * ADD: - OPTION procnumbered: which makes the procedure and function to be numbered as
%                               algorithm
%                      * ADD: - OPTIONS tworuled and boxruled
%                               these are two new layouts: tworuled acts like ruled but doesn't put a line after
%                               caption ; boxruled surround algorithm by a box, puts caption above and add a line
%                               after caption.
%                      * REMOVE: - SetKwInParam has been deleted since not useful itself because of different
%                                macros which can do the same in a better and a more consistent way as
%                                SetKwFunction or SetKw.
%                      * FIX: - line number is now correctly vertically aligned with math display.
%                      * FIX: - references with hyperref. No more same identifier or missing name error. BUT now
%                               you must NOT use naturalnames option of hyperref packages if you do PdfLaTeX
%                      * FIX: - autoref with hyperref package (thanks to Jörg Sommer who notices the problem).
%                      * FIX: - titlenumbered was not working! fixed.
%                      * FIX: - Else(){} acted like uElse. Corrected.
%                      * FIX: - noend management: when a block was inside another and end of block was following
%                               each other, a blank line was added: it's now corrected.
%                      * FIX: - Function and Procedure environment was no more working as defined originally: the
%                               label was no more name of the procedure, it acts always as if procumbered option
%                               has been used.
%                      * FIX: - line numbers had a fixed size which can be bigger than algorithm text accordingly
%                               to \AlFnt set (see also new command \SetAlgoNlRelativeSize above)
%                      * FIX: - semicolon in comments when dontprintsemicolon is used.
%                      * FIX: - listofalgorithms adds a vertical space before first algo of a chapter as for
%                               listoffigures or listoftables
%                      * FIX: - listofalgorithms with twocolumns mode and some classes which don't allow onecolumn
%                               and so don't define \if@restonecol as prescribed in LaTeX (sig-alternate for
%                               example)
%                      * FIX: - algorithm2e now works with elsart cls and some more classes.
%                      * FIX: - blocks defined by SetKwBlock act now as other blocks (if for instance) and don't
%                               write end in vlined mode, instead they print a small horizontal line as required
%                               by the option.
%                      * FIX: - underfull hbox warning at each end of algorithm environment removed.
%
%                      * INTERNAL CHANGE: - short end keyword are deduce from long end keyword by keeping the
%                                           first one. Allows to avoid double definition.
%                      * INTERNAL CHANGE: - procedure, function and algorithm are now resolved by the same
%                               environment to avoid code duplication. 
%
%   - October  04 2005  - revision 3.9 -
%                      * ADD: - \setalcaphskip command which sets the horizontal skip before Algorithm: in caption
%                               when used in ruled algorithm.
%                      * ADD: - \SetAlgoInsideSkip command which allows to add an extra vertical space before and
%                               after the core of the algorithm (ie: \SetAlgoInsideSkip{bigskip}) 
%                      * CHANGE: - caption, when used with figure option, is no more controlled by algorithm2e
%                                  package and so follows the exact behaviour of figures. The drawback is that you
%                                  cannot change the typo with AlTitleFnt or CapFnt. The avantage is that if you
%                                  use caption package, it works.
%                      * FIX: - problem with numbering line and pdflatex
%                      * FIX: - error when algorithm2e package was used with beamer and listings together
%   - February 12 2005  - revision 3.8 -
%                      * FIX: - extra line with noend option.
%   - February 10 2005  - revision 3.7 -
%                      * ADD: - sidecomment: different macros allowing to put text right after code on the same
%                               line. They are defined in the same time comment macros are defined with a star
%                               after the macro name. By default comments are right justified but this can be
%                               change with appropriate option in the macro. Ex:
%                               . default: \tcc*{side comment}
%                               . same as previous: \tcc*[r]{side comment}
%                               . left justify: \tcc*[l]{side comment}
%                               . here: \tcc*[h]{side comment} don't put the end of line mark before
%                                       comment (; by default) and don't end the line.
%                               . flushed: \tcc*[f]{side comment} same as the precedent but right
%                                 justified
%                      * ADD: - OPTION scright (default): right justified side comments (side comments
%                               are flushed to the righr)
%                      * ADD: - OPTION scleft: left justified side comments (side comments are put right after the
%                               code line)
%                      * ADD: - \SetSideCommentLeft acts as scleft option
%                      * ADD: - \SetSideCommentRight acts as scright option
%                      * ADD: - block like macro side text: all macro defining a block allows now to put text right
%                               after key words by putting text into (). Done to be used with sidecomment macros,
%                               but all text can be used. 
%                               Ex: \eIf(\tcc*[f]{then comment}){test}{then text}(else side text){else text}
%                      * ADD: - OPTION fillcomment (default): end mark of comment is flushed to the right so
%                               comments fill all the width of text.
%                      * ADD: - OPTION nofillcomment: end mark of comment is put right after the comment.
%                      * ADD: - \SetNoFillComment acts as nofillcomment option.
%                      * ADD: - \SetFillComment acts as fillcomment option.
%                      * ADD: - OPTION dotocloa: which adds an entry in the toc for the list of algorithms. This
%                               option load package tocbibind if not already done and so list of figures and list
%                               of tables are also added in the toc. If you want to control which ones of the lists
%                               will be added in the toc, please load package tocbibind before package algorithm
%                               and give it the options you want.
%                      * FIX: - vertical spacing for uif macro with noend option
%                      * FIX: - all the compatibility problems between caption and other packages
%                      * FIX: - typographical differences between list of algorithms and other lists  when in
%                               report or book 
%
%   - January 24 2005  - revision 3.6 -
%                      * FIX: - vertical spacing and space characters at the beginning or end of comments.
%                               line numbers of comments not in the NlSty.
%                               Thanks to Arnaud Giersch for his comments and suggestions.
%                      * FIX: - Set*Sty macro: the styles defined was not protected and was modified by surrounding
%                               context. For example KwTo in a \For{}{} was in bold AND italic instead of just in
%                               bold.
%                      * FIX: - line number misplacement after \Indp
%
%   - January 21 2005  - revision 3.5 -
%                      * ADD: - hidden numbering of the lines. Lines are auto-numbered but numbers are shown only
%                               on lines you specify:
%                               * linesnumberedhidden option or \LinesNumberedHidden macro activate this
%                                 functionnality.
%                               * \ShowLn and \ShowLnLabel{lab} macros make the number visible on the
%                               line. \ShowLnLabel{lab} allows to set a label for this line. 
%                               Thanks to Samson de Jager who makes this suggestion and provides the macros.
%                      * ADD: - \AlCapFnt and \SetAlCapFnt which allow to have a different font for
%                               caption. Works like \AlFnt and \SetAlFnt and by default is the same.
%                      * ADD: - \AlCapSkip skip length. This vertical space is added before caption in plain ou
%                               boxed mode. It allows to change distance between text and caption.
%                      * FIX: - caption compatible with IEEEtran class. 
%                      * FIX: - some vertical spacing error with \uIf macros (Thanks to Arnaud Giersch)
%                      * FIX: - Procedure and Function: lines are also numbered like algorithms
%                      * FIX: - CommentSty was not used for Comments
%
%   - January 10 2005  - revision 3.4 -
%                      * FIX: - caption compatible with new release of Beamer class. 
%
%   - June 16 2004     - revision 3.3 - 
%                      * FIX: - Hyperlink references of Hyperref package works now if compiled with pdflatex 
%                               and [naturalnames] option of hyperref package is used.
%                      * FIX: - algorithm[H] had problem in an list environment - corrected
%                      * FIX: - interline was not so regular in nested blocks - corrected
%                      * ADD  - \SetVlineSkip macro which sets the vertical skip after the little horizontal 
%                               rule which closes a block in Vlined mode. By default 0.8ex
%
%   - June 11 2004     - revision 3.2 - AUTO NUMBERING LINES !!!
%                      * ADD: auto numbering of the lines (the so asked and so long awaiting feature)
%                             this feature is managed by 3 options and 3 commands:
%                             - linesnumbered option: lines of the algo are numbered except for comments and
%                               input/output (KwInput and KwInOut)
%                             - commentsnumbered option: makes comments be numbered
%                             - inoutnumbered option: makes data input/output be numbered
%                             - \nllabel{lab} labels the line so you can cite with \ref{lab}
%                             - \LinesNumbered make the following algorithms having auto-numbered lines
%                             - \linesnotnumbered make the following algorithms having no auto-numbered lines
%                      * Change: algo2e option renames listofalgorithms in listofalgorithmes
%                      * FIX: new solution for compatibility with color package, more robust and not tricky.
%                             Many thanks to David Carlisle for his advices
%
%   - June 09 2004     - revision 3.1 -
%                      * Change: \SetKwSwitch command defines an additionnal macro \uCase and \Case prints end
%                      * Change: now macros SetKw* do a renewcommand if the keyword is already defined. So you can
%                                redefine default definition at your own convenience or change your definition
%                                without introducing a new macro and changing your text.
%                      * ADD: new macro \SetKwIF which do \SetKwIf and
%                             \SetKwIfElseIf.The following default definition has been added:
%                             \SetKwIF{If}{ElseIf}{Else}{if}{then}{else if}{else}{endif}
%                             and so you get the macros;
%                             \If \eIf \lIf \uIf \ElseIf \uElseIf \lElseIf \Else \uElse \lElse
%                      * ADD: new macro \SetAlgoSkip which allow to fix the vertical skip before and after the
%                             algorithms. Default is smallskip, do \SetAlgoSkip{} if you don't want an extra space
%                             or \SetAlgoSkip{medskip} or \SetAlgoSkip{bigskip} if you want bigger space.
%                      * ADD: macro \SetKwIf defines in addition a new macro \uElse  (depending on wat name you
%                             have given in #2 arg).
%                      * ADD: macro \SetKwIfElseIf defines in addition a new macro \uElse and \ugElseIf (depending
%                             on what name you have given in #2 and #3 arg).
%                      * Change: baseline of algorithm is now top, so two algorithms can be put side by side.
%                      * FIX: Compatibility with color package solved. The problem was due to a redefinition of
%                             standard macros by color package. This solves compatibility problem with other
%                             packages as pstcol or colortbl. (notified by Dirk Fressmann, Antti Tarvainen and Koby
%                             Crammer)
%                      * Fix: extra little shift to the right with boxed style algorithm removed (notified by
%                             P. Tanovski)
%                      * Fix: algoln option was buggy (notified bye Jiaying Shen)
%                      * Fix: german and portuges option didn't work due to bad typo (notified by Martin Sievers,
%                             Thorsten Vitt and Jeronimo Pellegrini)
%                      
%   - February 13 2004 - revision 3.0 -
%                      * Major revision which makes the package independent from float.sty, so now
%                        - algorithm* works better, in particular can be used in multicols environments
%                        - (known bug corrected)
%                          [H] works now for all sort of environment but is handled differently for classic
%                          environment and star environment (algorithm, figure, procedure and function). For star
%                          environment, H acts like for classical figure environment, so it doesn't stay here
%                          absolutely.
%                        - (known bug corrected)
%                          you can use now floatflt package with algorithm package and even with figure
%                          option. Beware that if you want to put an algorithm inside a floatingfigure, it cannot
%                          be floating, so [H] is required and then figure option should not be used, since
%                          standard figure[H] are still floating with LaTeX.
%                      * boxruled: a new style added. Possible now since no style no more defined by the float
%                        package.
%                      * nocaptionofalgo: dosen't print Algorithm #: in the caption for algorithm in ruled or
%                        algoruled style.
%                        note: this is just documentation of a macro which was already in the package.
%   - December 14 2003 - revision 2.52 -
%                      * output message shorter
%                      * french keyword macro \PourTous was missing for longend option, it has been added.
%                      * TitleofAlgo prints Function or Procedure in corresponding environments.
%
%   - October 27 2003  - revision 2.51 - Revision submitted to CTAN archive
%                      * correction of a minor which make caption in procedure
%                        and function to be blanck with pdfscreen package
%                        (thanks to Joel Gossens for the notification)
%                      * add two internal definition to avoid some errors when
%                        used with Hyperref package (Hyperref package need to
%                        define new counter macro from existing ones, and
%                        don't do it for algorithm2e package, so we do it)
%
%   - October 17 2003  - revision 2.50 - first revision for CTAN archive
%                      * add \AlFnt and \SetAlFnt{font} macros: \AlFnt is used at the beginning of the caption and
%                        the body of algorithm in order to define the fonts used for typesetting algorithms. You
%                        can use it elsewhere you want to typeset text as algorithm. For example you can do
%                        \SetAlFnt{\small\sf} to have algorithms typeset in small sf font. Default is nothing so
%                        algorithm is typeset as the text of the document.
%                      * add \AlTitleFnt{text} and \SetAlTitleFnt{font} macros: The {Algorithm: } in the caption is
%                        typeset with \AlTitleFnt{Algorithm:}. You can use it to have text typeset as {Algorithm:}
%                        of captions. Default is textbf.  Default can be redefined by \SetAlTitleFnt{font}, for
%                        example you can do \SetAlTitleFnt{emph}
%                      * add CommentSty typo for text comment.  
%                      * add some compatibility with hyperref package (still an error on multiply defined refs but
%                        pdf correctly generated)
%                      * flush text to left in order to have correct indentation even with class as amsart which
%                        center all figures
%                      * add german, portuguese and czech options for title of algorithms and typo.
%                      * add portuguese translation of predefined keywords * add czech translation of some
%                        predefined keywords
%
%   - December 23 2002 - revision 2.40
%                      * add some french keyword missing
%                      * add function* and procedure* environment like algorithme* environment: print in one column
%                        even if twocolumn option is specified for the document.
%                      * add a new macro \SetKwComment to define macro which writes comments in the text. First
%                        argument is the name of the macro, second is the text put before the comment, third is the
%                        text put at the end of the comment.Default are \tcc and \tcp
%                      * add new options to change the way algo are numbered:
%                        [algopart] algo are numbered within part (counter must exist)
%                        [algochapter] algo are numbered within chapter
%                        [algosection] algo are numbered within section
%
%   - March 27 2002   - revision 2.39
%                      * Gilles Geeraerts: added the \SetKwIfElseIf to manage
%                        if (c)
%                             i;
%                        else if (c)
%                             i;
%                        ...
%                        else
%                             i;
%                        end
%                      * Also added \gIf \gElseIf \gElse.
%
%   - January 02 2001 - revision 2.38
%                      * bugs related to the caption in procedure and function
%                        environment are corrected.
%                      * bug related to option noend (extra vertical space added
%                        after block command as If or For) is corrected.
%                      * czech option language added (thanks to Libor Bus: l.bus@sh.cvut.cz).
%  
%   - October 16 2000 - revision 2.37
%                      * option algo2e added: change the name of environment
%                        algorithm into algorithm2e. So allow to use the package
%                        with some journal style which already define an algorithm
%                        environment.
%  
%   - September 13 2000 - revision 2.36
%                      * option slide added: require package color
%                      * Hack for slide class in order to have correct
%                        margins
%  
%   - November 25 1999 - revision 2.35
%                      * revision number match RCS number
%                      * Thanks to David A. Bader, a new option is added:
%                        noend: no end keywords are printed.
%  
%   - November 19 1999 - revision 2.32
%                      * minor bug on longend option corrected.
%  
%   - August 26 1999 - revision 2.31
%                      * add an option: figure
%                        this option makes algorithms be figure and so are numbered
%                        as figures, have Figure as caption and are put in 
%                        the \listoffigures
%  
%   - January 21 1999 - revision 2.3 beta
%                    add 2 new environments: procedure and function.
%                    These environments works like algorithm environment but:
%                    - the ruled (or algoruled) style is imperative.
%                    - the caption now writes Procedure name....
%                    - the syntax of the \caption command is restricted as
%                      follow: you MUST put a name followed by 2 braces like
%                      this ``()''. You can put arguments inside the braces and
%                      text after. If no argument is given, the braces will be
%                      removed in the title. 
%                    - label now puts the name (the text before the braces in the
%                      caption) of the procedure or function as reference (not
%                      the number like a classic algorithm environment).
%                    There are also two new styles: ProcNameSty and
%                    ProcArgSty. These style are by default the same as FuncSty
%                    and ArgSty but are used in the caption of a procedure or a
%                    function.
%                    
%   - November 28 1996 - revision 2.22
%                    add a new macro \SetKwInParam{arg1}{arg2}{arg3}:
%                    it defines a macro \arg1{name}{arg} which prints name in keyword
%                    style followed byt arg surrounded by arg2 and arg3. The main
%                    application is to a function working as \SetKwInput to be used
%                    in the head of the algorithm. For example
%                    \SetKwInParam{Func}{(}{)} allows
%                    \Func{functionname}{list of arguments} which prints:
%                    \KwSty{functioname(}list of arguments\KwSty{)}
%       
%
%   - November 27 1996 - revision 2.21:
%                    minor bug in length of InOut boxes fixed.
%                    add algorithm* environment.
%
%   - July 12 1996 - revision 2.2: \SetArg and \SetKwArg macros removed.
%                        
%                    \SetArg has been removed since it never has been
%                    documented.
%                    \SetKwArg has been removed since \SetKw can now
%                    take an argument in order to be consistent with
%                    \SetKwData and \SetKwFunction macros.
%
%   - July 04 1996 - revision 2.1: still more LaTeX2e! Minor compatibility break
%
%                    Macros use now \newcommand instead of \def, use of \setlength, 
%                    \newsavebox, ... and other LaTeX2e specific stuff.
%                    The compatibility break:
%                    - \SetData becomes \SetKwData to be more consistent. So the old 
%                      \SetKwData becomes \SetKwInput
%                    - old macros \titleofalgo, \Freetitleofalgo and \freetitleofalgo
%                      from LaTeX209 version which did print a warning message and call 
%                      \Titleofalgo in version 2.0 are now removed!
%
%   - March 13 1996 - revision 2.0: first official major revision.
%   
%
%%%%%%%%%%%%%%
%
%   Known bugs: 
%   -----------
%   - horizontal spacing (indent) doesn't work with revtex4 class.
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% for more complete informations you can see algorithm2e.tex
%
%
%%%%%%%%%%%%%%%%%%%%%%%% Identification Part %%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
\NeedsTeXFormat{LaTeX2e}[1994/12/01]
%
\ProvidesPackage{algorithm2e}[2013/01/06 v5.00 algorithms environments]
%
%
%%%%%%%%%%%%%%%%%%%%%%%%%%% Initial Code %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
\@makeother\*% some package redefined it as a letter (as color.sty)
\def\@firstword#1 #2\@nil{#1}% an useful fonction
%%%%%%% Utilities:
% \ifArgumentEmpty<c><t><e> ; if c is empty, i.e. {}, then t, else e.
%    Function used internally, but may as well expose it to the user; it's useful
\long\def\ifArgumentEmpty#1{\bgroup
	\catcode`\Q=3
	\catcode`\T=3
	\long\def\@tempa##1##2Q##3##4##5T{##4}%
	\xdef\@tempa{\@tempa#1QQ{\noexpand\@secondoftwo}{\noexpand\@firstoftwo}T}%
\egroup\@tempa}
%
% \algocf@longdef -> shorthand to reduce
%    \expandafter\long\expandafter\def
% to
%    \expandafter\algocf@longdef
% may look insignificant, but reads that much better ;)
\def\algocf@longdef{\long\def}
%
% \algocf@newcommand (and helper \algocf@new@command) behaves like LaTeX's newcommand,
% with two differences:
%  - the argument is not "\<name>", but rather "<name>"; i.e. one level of indirection
%  - if the command exists already, then \renewcommand, rather than \newcommand
\def\algocf@newcommand#1{\expandafter\algocf@new@command\csname#1\endcsname}
\def\algocf@new@command#1{%
	\begingroup \escapechar\m@ne\xdef\@gtempa{{\string#1}}\endgroup
	\expandafter\@ifundefined\@gtempa\newcommand\renewcommand#1}%
%
% \algocf@newcmdside<name><arity><body>
%   The largest time-saver; many commands we define have the pattern:
%     \<name>(<side_text>)<argX><argY>...
%   where "(<side_text>)" is optional. By defining them with this function,
%   the arguments are parsed and renumbered, i.e. the body works as if the
%   command was:
%     \<name><side_text><argX><argY>...
%   and can use \ifArgumentEmpty to see whether its #1 exists (default case
%   for the side text is (), so there's no difference between calling
%     \foo{bar}
%   or
%     \foo(){bar}
%   Technically this is new behaviour, but it shouldn't really occur...
\algocf@longdef\algocf@newcmdside#1#2#3{%
	\expandafter\def\csname#1\endcsname{%
		\@ifnextchar({\csname algocf@#1strip\endcsname}{\csname algocf@#1strip\endcsname()}%
	}%
	\expandafter\algocf@longdef\csname algocf@#1strip\endcsname(##1){\csname algocf@#1main\endcsname{##1}}%
	\algocf@newcommand{algocf@#1main}[#2]{#3}%
}
%
% \algocf@newcmdsides<name><arity><body><tail><closing>
%   Like the command above, but with an optional side text at the end
%   of the command as well, i.e.:
%     \<name>(<side_text>)<argX><argY>(<end_text>)
%   It may be a bit confusing that <arity> doesn't count <end_text>,
%   but since it is for internal use, the naming can be a little more
%   fuzzy. This function behaves as if:
%     <body'> = <body><if end_text: tail{end_text}><closing>
\algocf@longdef\algocf@newcmdsides#1#2#3#4#5{%
	\expandafter\def\csname#1\endcsname{%
		\@ifnextchar({\csname algocf@#1strip\endcsname}{\csname algocf@#1strip\endcsname()}%
	}%
	\expandafter\algocf@longdef\csname algocf@#1strip\endcsname(##1){\csname algocf@#1main\endcsname{##1}}%
	\algocf@newcommand{algocf@#1main}[#2]{#3\@ifnextchar({\csname algocf@#1end\endcsname}{#4#5}}%
	\expandafter\algocf@longdef\csname algocf@#1end\endcsname(##1){#4{##1}\strut\par}%
}%
%
% definition of commands which can be redefined in options of the package.
%
\newcounter{AlgoLine}%
\setcounter{AlgoLine}{0}%
%
\newcommand{\algocf@algocfref}{\relax}%
\newcommand{\listalgorithmcfname}{}%
\newcommand{\algorithmcfname}{}%
\@ifundefined{algorithmautorefname}{\newcommand{\algorithmautorefname}{algorithm}}{\renewcommand{\algorithmautorefname}{algorithm}}%
\newcommand{\algorithmcflinename}{}%
\newcommand{\algocf@typo}{}%
\newcommand{\@algocf@procname}{}\newcommand{\procedureautorefname}{}%
\newcommand{\SetAlgoProcName}[2]{\renewcommand{\@algocf@procname}{#1}\renewcommand{\procedureautorefname}{#2}}%
\newcommand{\@algocf@funcname}{}\newcommand{\functionautorefname}{}%
\newcommand{\SetAlgoFuncName}[2]{\renewcommand{\@algocf@funcname}{#1}\renewcommand{\functionautorefname}{#2}}%
\newcommand{\@algocf@titleofalgoname}{\algorithmcfname}%
\newcommand{\@algocf@algotitleofalgo}{%
  \renewcommand{\@algocf@titleofalgoname}{\algorithmcfname}}%
\newcommand{\@algocf@proctitleofalgo}{%
  \renewcommand{\@algocf@titleofalgoname}{\algocf@procname}}%
%
\newcommand{\algocf@style}{plain}%
\newcommand{\@ResetCounterIfNeeded}{}%
\newcommand{\@titleprefix}{}%
%
\newcommand{\algocf@numbering}[1]{\newcommand{\algocf@within}{#1}}%
%
\newcommand{\defaultsmacros@algo}{\algocf@defaults@shortend}%
%
\newcommand{\algocf@list}{loa}%
\newcommand{\algocf@float}{algocf}%
%
\newcommand{\algocf@envname}{algorithm}%
\newcommand{\algocf@listofalgorithms}{listofalgorithms}%
%
%
%% redefine chapter so that it adds a vspace in the loa as the original does for lof and lot
% \let\algocf@original@chapter=\chapter%
% \def\chapter{\expandafter\addtocontents{loa}{\protect\addvspace{10\p@}}\algocf@original@chapter}%
%
% bug correction with hyperref submitted by Hubert Meier
\begingroup\expandafter\expandafter\expandafter\endgroup 
\expandafter\ifx\csname @chapter\endcsname\relax\else 
% \let\algocf@original@chapter=\chapter% 
% \def\chapter{\addtocontents{loa}{\protect\addvspace{10\p@}}\algocf@original@chapter}% 
\let\algocf@original@chapter=\@chapter% 
\def\@chapter[#1]#2{\algocf@original@chapter[#1]{#2}\addtocontents{loa}{\protect\addvspace{10\p@}}}% 
\fi
%
%% if@restonecol is defined in article and book but some other classes don't define it and we need it, so we do
\ifx\if@restonecol\relax\else\newif\if@restonecol\fi%
%
%
%%%%%%%%%%%%%%%%%%%%%% Declaration of Options %%%%%%%%%%%%%%%%%%%%%%%%%%%
%
\RequirePackage{ifthen}%
%
\newboolean{algocf@displayblockmarkers}\setboolean{algocf@displayblockmarkers}{false}%
\DeclareOption{displayblockmarkers}{%
  \setboolean{algocf@displayblockmarkers}{true}%
}
%
\newboolean{algocf@nokwfunc}\setboolean{algocf@nokwfunc}{false}%
\DeclareOption{nokwfunc}{%
  \setboolean{algocf@nokwfunc}{true}%
}%
%
\newboolean{algocf@oldcommands}\setboolean{algocf@oldcommands}{false}%
\DeclareOption{oldcommands}{%
  \setboolean{algocf@oldcommands}{true}%
}%
%
\newboolean{algocf@leftlinenumber}\setboolean{algocf@leftlinenumber}{true}%
\newcommand{\setLeftLinesNumbers}{\setboolean{algocf@leftlinenumber}{true}}%
\newcommand{\setRightLinesNumbers}{\setboolean{algocf@leftlinenumber}{false}}%
\DeclareOption{rightnl}{%
  \setRightLinesNumbers%
}%
%
\newboolean{algocf@endfloat}\setboolean{algocf@endfloat}{false}%
\DeclareOption{endfloat}{%
  \setboolean{algocf@endfloat}{true}%
  \newcounter{postalgo}\setcounter{postalgo}{0}%
}%
%
\newboolean{algocf@procnumbered}\setboolean{algocf@procnumbered}{false}%
\DeclareOption{procnumbered}{%
  \setboolean{algocf@procnumbered}{true}%
}%
%
\DeclareOption{algo2e}{%
  \renewcommand{\algocf@envname}{algorithm2e}%
  \renewcommand{\algocf@listofalgorithms}{listofalgorithmes}%
}%
%
\newboolean{algocf@slide}\setboolean{algocf@slide}{false}%
\DeclareOption{slide}{%
  \setboolean{algocf@slide}{true}%
}%
%
\DeclareOption{figure}{%
\renewcommand{\algocf@list}{lof}%
\renewcommand{\algocf@float}{figure}%
}%
%
\newboolean{algocf@optonelanguage}\setboolean{algocf@optonelanguage}{false}%
\DeclareOption{onelanguage}{\setboolean{algocf@optonelanguage}{true}}%
%
\newcommand{\algocf@languagechoosen}{english}%
%
\DeclareOption{english}{%
\renewcommand{\listalgorithmcfname}{List of Algorithms}%
\renewcommand{\algorithmcfname}{Algorithm}%
\renewcommand{\algorithmautorefname}{algorithm}%
\renewcommand{\algorithmcflinename}{line}%
\renewcommand{\algocf@typo}{}%
\renewcommand{\@algocf@procname}{Procedure}%
\renewcommand{\@algocf@funcname}{Function}%
\renewcommand{\procedureautorefname}{procedure}%
\renewcommand{\functionautorefname}{function}%
\renewcommand{\algocf@languagechoosen}{english}%
}%
%
\DeclareOption{french}{%
\renewcommand{\listalgorithmcfname}{Liste des Algorithmes}%
\renewcommand{\algorithmcfname}{Algorithme}%
\renewcommand{\algorithmautorefname}{algorithme}%
\renewcommand{\algorithmcflinename}{ligne}%
\renewcommand{\algocf@typo}{\ }%
\renewcommand{\@algocf@procname}{Proc\'edure}%
\renewcommand{\@algocf@funcname}{Fonction}%
\renewcommand{\procedureautorefname}{proc\'edure}%
\renewcommand{\functionautorefname}{fonction}%
\renewcommand{\algocf@languagechoosen}{french}%
}%
%
\DeclareOption{czech}{%
\renewcommand{\listalgorithmcfname}{Seznam algoritm\v{u}}%
\renewcommand{\algorithmcfname}{Algoritmus}%
\renewcommand{\algorithmautorefname}{\algorithmcfname}%
\renewcommand{\algorithmcflinename}{Radek}%
\renewcommand{\algocf@typo}{}%
\renewcommand{\@algocf@procname}{Procedura}%
\renewcommand{\@algocf@funcname}{Funkce}%
\renewcommand{\procedureautorefname}{\@algocf@procname}%
\renewcommand{\functionautorefname}{\@algocf@funcname}%
\renewcommand{\algocf@languagechoosen}{czech}%
}%
%
\DeclareOption{german}{%
\renewcommand{\listalgorithmcfname}{Liste der Algorithmen}%
\renewcommand{\algorithmcfname}{Algorithmus}%
\renewcommand{\algorithmautorefname}{\algorithmcfname}%
\renewcommand{\algorithmcflinename}{Zeile}%
\renewcommand{\algocf@typo}{\ }%
\renewcommand{\@algocf@procname}{Prozedur}%
\renewcommand{\@algocf@funcname}{Funktion}%
\renewcommand{\procedureautorefname}{\@algocf@procname}%
\renewcommand{\functionautorefname}{\@algocf@funcname}%
\renewcommand{\algocf@languagechoosen}{german}%
}%
%
\DeclareOption{ngerman}{%
\renewcommand{\listalgorithmcfname}{Liste der Algorithmen}%
\renewcommand{\algorithmcfname}{Algorithmus}%
\renewcommand{\algorithmautorefname}{\algorithmcfname}%
\renewcommand{\algorithmcflinename}{Zeile}%
\renewcommand{\algocf@typo}{\ }%
\renewcommand{\@algocf@procname}{Prozedur}%
\renewcommand{\@algocf@funcname}{Funktion}%
\renewcommand{\procedureautorefname}{\@algocf@procname}%
\renewcommand{\functionautorefname}{\@algocf@funcname}%
\renewcommand{\algocf@languagechoosen}{german}%
}%
%
\DeclareOption{portuguese}{%
\renewcommand{\listalgorithmcfname}{Lista de Algoritmos}%
\renewcommand{\algorithmcfname}{Algoritmo}%
\renewcommand{\algorithmautorefname}{algoritmo}%
\renewcommand{\algorithmcflinename}{linha}%
\renewcommand{\algocf@typo}{}%
\renewcommand{\@algocf@procname}{Procedimento}%
\renewcommand{\@algocf@funcname}{Fun\c{c}\~{a}o}%
\renewcommand{\procedureautorefname}{procedimento}%
\renewcommand{\functionautorefname}{fun\c{c}\~{a}o}%
\renewcommand{\algocf@languagechoosen}{portuguese}%
}%
%
\DeclareOption{italiano}{%
\renewcommand{\listalgorithmcfname}{Elenco degli algoritmi}%
\renewcommand{\algorithmcfname}{Algoritmo}%
\renewcommand{\algorithmautorefname}{algoritmo}%
\renewcommand{\algorithmcflinename}{riga}%
\renewcommand{\algocf@typo}{}%
\renewcommand{\@algocf@procname}{Procedura}%
\renewcommand{\@algocf@funcname}{Funzione}%
\renewcommand{\procedureautorefname}{procedura}%
\renewcommand{\functionautorefname}{funzione}%
\renewcommand{\algocf@languagechoosen}{italiano}%
}%
\DeclareOption{spanish}{%
\renewcommand{\listalgorithmcfname}{\'Indice de algoritmos}%
\renewcommand{\algorithmcfname}{Algoritmo}%
\renewcommand{\algorithmautorefname}{algoritmo}%
\renewcommand{\algorithmcflinename}{l\'inea}%
\renewcommand{\algocf@typo}{}%
\renewcommand{\@algocf@procname}{Procedimiento}%
\renewcommand{\@algocf@funcname}{Funci\'on}%
\renewcommand{\procedureautorefname}{procedimiento}%
\renewcommand{\functionautorefname}{funci\'on}%
\renewcommand{\algocf@languagechoosen}{spanish}%
}%
\DeclareOption{slovak}{%
\renewcommand{\listalgorithmcfname}{Zoznam algoritmov}%
\renewcommand{\algorithmcfname}{Algoritmus}%
\renewcommand{\algorithmautorefname}{\algorithmcfname}%
\renewcommand{\algorithmcflinename}{Radek}%
\renewcommand{\algocf@typo}{}%
\renewcommand{\@algocf@procname}{Proced\'{u}ra}%
\renewcommand{\@algocf@funcname}{Funkcia}%
\renewcommand{\procedureautorefname}{\@algocf@procname}%
\renewcommand{\functionautorefname}{\@algocf@funcname}%
\renewcommand{\algocf@languagechoosen}{slovak}%
}%
%
\DeclareOption{croatian}{%
\renewcommand{\listalgorithmcfname}{Popis algoritama}%
\renewcommand{\algorithmcfname}{Algoritam}%
\renewcommand{\algorithmautorefname}{\algorithmcfname}%
\renewcommand{\algorithmcflinename}{linija}%
\renewcommand{\algocf@typo}{}%
\renewcommand{\@algocf@procname}{Procedura}%
\renewcommand{\@algocf@funcname}{Funkcija}%
\renewcommand{\procedureautorefname}{\@algocf@procname}%
\renewcommand{\functionautorefname}{\@algocf@funcname}%
\renewcommand{\algocf@languagechoosen}{croatian}%
}%
%
% OPTIONs plain, boxed, ruled, algoruled & boxruled
%
\newcommand{\algocf@style@plain}{\renewcommand{\algocf@style}{plain}}%
\newcommand{\algocf@style@boxed}{\renewcommand{\algocf@style}{boxed}}%
\newcommand{\algocf@style@ruled}{\renewcommand{\algocf@style}{ruled}}%
\newcommand{\algocf@style@algoruled}{\renewcommand{\algocf@style}{algoruled}}%
\newcommand{\algocf@style@boxruled}{\renewcommand{\algocf@style}{boxruled}}%
\newcommand{\algocf@style@tworuled}{\renewcommand{\algocf@style}{tworuled}}%
\newcommand{\algocf@style@plainruled}{\renewcommand{\algocf@style}{plainruled}}%
\newcommand{\RestyleAlgo}[1]{\csname algocf@style@#1\endcsname}%
\DeclareOption{plain}{\algocf@style@plain}%
\DeclareOption{plainruled}{\algocf@style@plainruled}%
\DeclareOption{boxed}{\algocf@style@boxed}%
\DeclareOption{ruled}{\algocf@style@ruled}%
\DeclareOption{algoruled}{\algocf@style@algoruled}%
\DeclareOption{boxruled}{\algocf@style@boxruled}%
\DeclareOption{tworuled}{\algocf@style@tworuled}%
%
% OPTIONs algopart,algochapter & algosection
%
\DeclareOption{algopart}{\algocf@numbering{part}}%       %algo part numbered
\DeclareOption{algochapter}{\algocf@numbering{chapter}}% %algo chapter numbered
\DeclareOption{algosection}{\algocf@numbering{section}}% %algo section numbered
%
% OPTIONs resetcount & noresetcount
%
\DeclareOption{resetcount}{\renewcommand{\@ResetCounterIfNeeded}{\setcounter{AlgoLine}{0}}}%
\DeclareOption{noresetcount}{\renewcommand{\@ResetCounterIfNeeded}{}}%
%
% OPTION linesnumbered
%
\newboolean{algocf@linesnumbered}\setboolean{algocf@linesnumbered}{false}%
\newcommand{\algocf@linesnumbered}{\relax}%
\DeclareOption{linesnumbered}{%
  \setboolean{algocf@linesnumbered}{true}%
  \renewcommand{\algocf@linesnumbered}{\everypar={\nl}}%
}%
%
% OPTION linesnumberedhidden
%
\DeclareOption{linesnumberedhidden}{%
  \setboolean{algocf@linesnumbered}{true}%
  \renewcommand{\algocf@linesnumbered}{\everypar{\stepcounter{AlgoLine}}}%
}%
%
% OPTION commentsnumbered inoutnumbered
%
\newboolean{algocf@commentsnumbered}\setboolean{algocf@commentsnumbered}{false}%
\DeclareOption{commentsnumbered}{\setboolean{algocf@commentsnumbered}{true}}%
\newboolean{algocf@inoutnumbered}\setboolean{algocf@inoutnumbered}{false}%
\DeclareOption{inoutnumbered}{\setboolean{algocf@inoutnumbered}{true}}%
%
% OPTIONs titlenumbered & titlenotnumbered
%
\DeclareOption{titlenumbered}{%
  \renewcommand{\@titleprefix}{%
    \refstepcounter{\algocf@float}%
    \AlTitleSty{\AlTitleFnt\@algocf@titleofalgoname\ \expandafter\csname the\algocf@float\endcsname\algocf@typo: }%
  }%
}%
%
\DeclareOption{titlenotnumbered}{\renewcommand{\@titleprefix}{%
    \AlTitleSty{\AlTitleFnt\@algocf@titleofalgoname\algocf@typo: }}%
}%
%
% OPTIONs algonl
% line numbered with the counter of the algorithm
%
\DeclareOption{algonl}{\renewcommand{\theAlgoLine}{\expandafter\csname the\algocf@float\endcsname.\arabic{AlgoLine}}}%
%
% OPTIONs lined, vlined & noline
%
\DeclareOption{lined}{\AtBeginDocument{\SetAlgoLined}}%   \SetAlgoLined
\DeclareOption{vlined}{\AtBeginDocument{\SetAlgoVlined}}% \SetAlgoVlined
\DeclareOption{noline}{\AtBeginDocument{\SetAlgoNoLine}}%\SetAlgoNoLine (default)
%
% OPTIONs longend, shotend & noend
%
\DeclareOption{longend}{\AtBeginDocument{\SetAlgoLongEnd}}%  \SetAlgoLongEnd
\DeclareOption{shortend}{\AtBeginDocument{\SetAlgoShortEnd}}%\SetAlgoShortEnd
\DeclareOption{noend}{\AtBeginDocument{\SetAlgoNoEnd}}%      \SetAlgoNoEnd
%
\DeclareOption{nosemicolon}{\AtBeginDocument{\DontPrintSemicolon}}%      \SetAlgoNoEnd
%
% OPTION dotoc
%
\newboolean{algocf@dotocloa}\setboolean{algocf@dotocloa}{false}%
\DeclareOption{dotocloa}{%
  \setboolean{algocf@dotocloa}{true}%
}
%
% OPTION comments
%
\newboolean{algocf@optfillcomment}\setboolean{algocf@optfillcomment}{true}%
\DeclareOption{nofillcomment}{%
  \setboolean{algocf@optfillcomment}{false}%
}%
\DeclareOption{fillcomment}{%
  \setboolean{algocf@optfillcomment}{true}%
}%
%
% OPTION sidecommments
%
\newboolean{algocf@scleft}\setboolean{algocf@scleft}{false}%
\DeclareOption{scleft}{%
  \setboolean{algocf@scleft}{true}%
}%
\DeclareOption{sright}{% default
  \setboolean{algocf@scleft}{false}%
}%
%
% OPTION norelsize
%
\newboolean{algocf@norelsize}\setboolean{algocf@norelsize}{false}%
\DeclareOption{norelsize}{%
  \setboolean{algocf@norelsize}{true}%
}%
%
%
%%%%%%%%%%%%%%%%%%%%%%% Execution of Options %%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
\ExecuteOptions{english,plain,resetcount,titlenotnumbered,lined,shortend}%
%
\ProcessOptions%
%
\@algocf@algotitleofalgo% fix name for \TitleOfAlgo to \algorithmcfname by default
%
%%%%%%%%%%%%%%%%%%%%%%%%%% Package Loading %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
%
\RequirePackage{xspace}%
%
\ifthenelse{\boolean{algocf@endfloat}}{%
  \RequirePackage{endfloat}%
}{\relax}%
%
\ifthenelse{\boolean{algocf@norelsize}}{%
  \newcommand{\relsize}[1]{\scriptsize}%
}{%
  \RequirePackage{relsize}%
}%
%
\ifthenelse{\boolean{algocf@slide}}{\RequirePackage{color}}{}%
%
%
\AtEndOfPackage{%
  \ifthenelse{\boolean{algocf@dotocloa}}{%
    \renewcommand{\listofalgorithms}{\tocfile{\listalgorithmcfname}{loa}}%
  }{\relax}%
}%
%
% if loa in toc required, load tocbibind package if not already done.
\ifthenelse{\boolean{algocf@dotocloa}}{%
  \ifx\@tocextra\undefined%
  \RequirePackage{tocbibind}%
  \fi%
}{\relax}%
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Main Part %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
\newcommand{\algocf@name}{algorithm2e}%
\newcommand{\algocf@date}{january 06 2013}%
\newcommand{\algocf@version}{Release 5.0}%
\newcommand{\algocf@id}{\algocf@version\space -- \algocf@date\space --}%
\typeout{********************************************************^^JPackage `\algocf@name'\space\algocf@id^^J%
         - algorithm2e-announce@lirmm.fr  mailing list for announcement about releases^^J%
         - algorithm2e-discussion@lirmm.fr mailing list for discussion about package^^J%
         subscribe by emailing sympa@lirmm.fr with 'subscribe <list> <firstname name>'^^J%
         - Author: Christophe Fiorio (cfiorio@um2.fr)^^J********************************************************}%
%%
%%
%%
%%
%%
%%
%%%% hyperref compatibility tricks: Hyperref package defines H counters from
   % standard counters (i.e \theHpage from \thepage) and check some particular
   % counters of some packages, unfortunately it doesn't do the same for
   % algorithm2e package but act as Hcounter was defined. To avoid errors we
   % defined \theHalgocf ourself
%%%%
%
\@ifundefined{theHalgocf}{\def\theHalgocf{\thealgocf}}{}%
\@ifundefined{theHAlgoLine}{\def\theHAlgoLine{\theAlgoLine}}{}%
\@ifundefined{theHalgocfproc}{\def\theHalgocfproc{0}}{}%
\@ifundefined{theHalgocffunc}{\def\theHalgocffunc{0}}{}%
\@ifundefined{toclevel@algocf}{\def\toclevel@algocf{0}}{}%
%
% autoref from hyperref needs an autorefname, so we give it.
\def\AlgoLineautorefname{\algorithmcflinename}%
\def\algocfautorefname{\algorithmautorefname}%
\def\algocfprocautorefname{\procedureautorefname}%
\def\algocffuncautorefname{\functionautorefname}%
%%
%%
%%
\newcommand{\@defaultskiptotal}{0.5em}%
\newskip\skiptotal\skiptotal=0.5em%
\newskip\skiplinenumber\skiplinenumber=\hsize\advance\skiplinenumber by-\skiptotal%
\newskip\skiprule%
\newskip\skiphlne%
\newskip\skiptext%
\newskip\skiplength%
\newskip\algomargin%
\newskip\skipalgocfslide\skipalgocfslide=1em%
\newdimen\algowidth%
\newdimen\inoutsize%
\newdimen\inoutindent%
\newdimen\interspacetitleruled\setlength{\interspacetitleruled}{2pt}%
\newdimen\interspacealgoruled\setlength{\interspacealgoruled}{2pt}%
\newdimen\interspacetitleboxruled\setlength{\interspacetitleboxruled}{2\lineskip}%
%
\newcommand{\@algoskip}{\smallskip}%
\newcommand{\SetAlgoSkip}[1]{\renewcommand{\@algoskip}{\csname#1\endcsname}}%
\newcommand{\@algoinsideskip}{\relax}%
\newcommand{\SetAlgoInsideSkip}[1]{\renewcommand{\@algoinsideskip}{\csname#1\endcsname}}%
%
\newsavebox{\algocf@inoutbox}%
\newsavebox{\algocf@inputbox}%
%%
%%
\newcommand{\arg@e}{}%
\newcommand{\arg@space}{\ }%
\newcommand{\BlankLine}{\vskip 1ex}%
%%
\newcommand{\vespace}{1ex}%
\newcommand{\SetInd}[2]{%
\skiprule=#1%
\skiptext=#2%
\skiplength=\skiptext\advance\skiplength by \skiprule\advance\skiplength by 0.4pt}%
\SetInd{0.5em}{1em}
\algomargin=\leftskip\advance\algomargin by \parindent%
\newcommand{\IncMargin}[1]{\advance\algomargin by #1}%
\newcommand{\DecMargin}[1]{\advance\algomargin by -#1}%
\newcommand{\SetNlSkip}[1]{%
  \renewcommand{\@defaultskiptotal}{#1}%
  \setlength{\skiptotal}{#1}}%
%%
\newskip\AlCapSkip\AlCapSkip=0ex%
\newskip\AlCapHSkip\AlCapSkip=0ex%
\newcommand{\SetAlCapSkip}[1]{\setlength{\AlCapSkip}{#1}}%
\newcommand{\SetAlCapHSkip}[1]{\setlength{\AlCapHSkip}{#1}}%
\SetAlCapHSkip{.5\algomargin}%
%%
%%
\newskip\algoskipindent
\newcommand{\algocf@adjustskipindent}{%
  \algoskipindent=\skiprule%
  \advance\algoskipindent by \skiptext\advance\algoskipindent by 0.4pt}
\algocf@adjustskipindent%
%
\newcommand{\Indentp}[1]{\advance\leftskip by #1}%
\newcommand{\Indp}{\algocf@adjustskipindent\advance\leftskip by \algoskipindent}
\newcommand{\Indpp}{\advance\leftskip by 0.5em}%
\newcommand{\Indm}{\algocf@adjustskipindent\advance\leftskip by -\algoskipindent}
\newcommand{\Indmm}{\advance\leftskip by -0.5em}%
%%
%%
%% Line Numbering
%%
%%
% number line style
\newcommand{\algocf@nlrelsize}{-2}\newcommand{\SetAlgoNlRelativeSize}[1]{\renewcommand{\algocf@nlrelsize}{#1}}%
\newcommand{\NlSty}[1]{\textnormal{\textbf{\relsize{\algocf@nlrelsize}#1}}}% default definition
\newcommand{\SetNlSty}[3]{\renewcommand{\NlSty}[1]{\textnormal{\csname#1\endcsname{\relsize{\algocf@nlrelsize}#2##1#3}}}}%
%
% nl definitions
%
\newsavebox{\algocf@nlbox}%
\newcommand{\algocf@printnl}[1]{%
  \ifthenelse{\boolean{algocf@leftlinenumber}}{%
    \skiplinenumber=\skiptotal\advance\skiplinenumber by\leftskip%
    \strut\raisebox{0pt}{\llap{\NlSty{#1}\kern\skiplinenumber}}\ignorespaces%
  }{%
    \sbox\algocf@nlbox{\NlSty{#1}}%
    \skiplinenumber=\hsize\advance\skiplinenumber by-\leftskip\advance\skiplinenumber by-\skiptext%
    \advance\skiplinenumber by\algomargin\advance\skiplinenumber by.3em\advance\skiplinenumber by-\wd\algocf@nlbox%
    % to handle particular case of until: printnl is after 'until' keyword has been writen, so we need to substract length of this keyword
    \advance\skiplinenumber by-\algocf@skipuntil%
    \strut\raisebox{0pt}{\rlap{\kern\skiplinenumber\NlSty{#1\ignorespaces}}}\ignorespaces%
  }%
}%
\newcommand{\algocf@nl@sethref}[1]{%
  \renewcommand{\theHAlgoLine}{\thealgocfproc.#1}%
  \hyper@refstepcounter{AlgoLine}\gdef\@currentlabel{#1}%
}%
\newcommand{\nl}{%
  \@ifundefined{hyper@refstepcounter}{% if not hyperref then do a simple refstepcounter
    \refstepcounter{AlgoLine}%
  }{% else if hyperref, do the anchor so 2 lines in two differents algorithms cannot have the same href
    \stepcounter{AlgoLine}\algocf@nl@sethref{\theAlgoLine}%
  }% now we can do the line numbering
  \algocf@printnl{\theAlgoLine}%
}%
%
\newcommand{\nllabel}[1]{\label{#1}}%
%
\newcommand{\enl}{%
  \@ifundefined{hyper@refstepcounte}{% if not hyperref then do a simple refstepcounter
    \refstepcounter{AlgoLine}%
  }{% else if hyperref, do the anchor so 2 lines in two differents algorithms cannot have the same href
    \stepcounter{AlgoLine}\algocf@nl@sethref{\theAlgoLine}%
  }% now we can do the line numbering
  \skiplinenumber=\hsize\advance\skiplinenumber by-\leftskip%
  \strut\raisebox{0pt}{\rlap{\kern\skiplinenumber\strut\NlSty{\theAlgoLine}}}\ignorespaces%
}%
%% nlset
\newcommand{\nlset}[1]{%
  \@ifundefined{hyper@refstepcounter}{\protected@edef\@currentlabel{#1}}{\algocf@nl@sethref{#1}}\algocf@printnl{#1}%
}%
%
%% lnl definitions
\newcommand{\lnl}[1]{\nl\label{#1}\ignorespaces}%
%
%% lnlset
\newcommand{\lnlset}[2]{\nlset{#2}\label{#1}}%
%
% set char put at end of each line
%
\newcommand{\algocf@endline}{\string;}
\newcommand{\SetEndCharOfAlgoLine}[1]{\renewcommand{\algocf@endline}{#1}}
%
% end of line definition
%
\newcommand{\@endalgocfline}{\algocf@endline}% default definition: printsemicolon
\newcommand{\DontPrintSemicolon}{\renewcommand{\@endalgocfline}{\relax}}%
\newcommand{\PrintSemicolon}{\renewcommand{\@endalgocfline}{\algocf@endline}}%
\newcommand{\@endalgoln}{\@endalgocfline\hfill\strut\par}%
%
% line numbering
%
\newcommand{\LinesNumbered}{\setboolean{algocf@linesnumbered}{true}\renewcommand{\algocf@linesnumbered}{\everypar={\nl}}}%
\newcommand{\LinesNotNumbered}{%
  \setboolean{algocf@linesnumbered}{false}%
  \renewcommand{\algocf@linesnumbered}{\relax}%
}%
%
\newcommand{\LinesNumberedHidden}{%
  \setboolean{algocf@linesnumbered}{true}\renewcommand{\algocf@linesnumbered}{\everypar{\stepcounter{AlgoLine}}}}%
\newcommand{\ShowLn}{\nlset{\theAlgoLine}\ignorespaces}% display the line number on this line (without labelling)
\newcommand{\ShowLnLabel}[1]{\lnlset{#1}{\theAlgoLine}\ignorespaces}% display the line number and label this line
%
%%
%
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% Styling text commands
%
\newcommand{\AlFnt}{\relax}% default definition
\newcommand{\SetAlFnt}[1]{\renewcommand{\AlFnt}{#1}}%
\newcommand{\AlTitleFnt}{\relax}% default definition
\newcommand{\SetAlTitleFnt}[1]{\renewcommand{\AlTitleFnt}{#1}}%
%
\newcommand{\AlCapFnt}{\relax}% default definition
\newcommand{\SetAlCapFnt}[1]{\renewcommand{\AlCapFnt}{#1}}%
\newcommand{\AlCapNameFnt}{\relax}% default definition
\newcommand{\SetAlCapNameFnt}[1]{\renewcommand{\AlCapNameFnt}{#1}}%
%
\newcommand{\ProcFnt}{\relax}% default definition
\newcommand{\SetProcFnt}[1]{\renewcommand{\ProcFnt}{#1}}%
\newcommand{\ProcNameFnt}{\relax}% default definition
\newcommand{\SetProcNameFnt}[1]{\renewcommand{\ProcNameFnt}{#1}}%
\newcommand{\ProcArgFnt}{\relax}% default definition
\newcommand{\SetProcArgFnt}[1]{\renewcommand{\ProcArgFnt}{#1}}%
%
\newcommand{\AlTitleSty}[1]{\textbf{#1}\unskip}% default definition
\newcommand{\SetAlTitleSty}[1]{\renewcommand{\AlTitleSty}[1]{\textnormal{\csname#1\endcsname{##1}}\unskip}}%
\newcommand{\AlCapSty}[1]{\textnormal{\textbf{#1}}\unskip}% default definition
\newcommand{\SetAlCapSty}[1]{\renewcommand{\AlCapSty}[1]{\textnormal{\csname#1\endcsname{##1}}\unskip}}%
\newcommand{\AlCapNameSty}[1]{\textnormal{#1}\unskip}% default definition
\newcommand{\SetAlCapNameSty}[1]{\renewcommand{\AlCapNameSty}[1]{\textnormal{\csname #1\endcsname{##1}}\unskip}}%
%
\newcommand{\ProcSty}[1]{\AlCapSty{#1}}%
\newcommand{\SetProcSty}[1]{\renewcommand{\ProcSty}[1]{\textnormal{\csname#1\endcsname{##1}}\unskip}}%
\newcommand{\ProcNameSty}[1]{\AlCapNameSty{#1}}%
\newcommand{\SetProcNameSty}[1]{\renewcommand{\ProcNameSty}[1]{\textnormal{\csname#1\endcsname{##1}}\unskip}}%
\newcommand{\ProcArgSty}[1]{\AlCapNameSty{#1}}%
\newcommand{\SetProcArgSty}[1]{\renewcommand{\ProcArgSty}[1]{\textnormal{\csname#1\endcsname{##1}}\unskip}}%
%
\newcommand{\KwSty}[1]{\textnormal{\textbf{#1}}\unskip}% default definition
\newcommand{\SetKwSty}[1]{\renewcommand{\KwSty}[1]{\textnormal{\csname#1\endcsname{##1}}\unskip}}%
\newcommand{\ArgSty}[1]{\textnormal{\emph{#1}}\unskip}%\SetArgSty{emph}
\newcommand{\SetArgSty}[1]{\renewcommand{\ArgSty}[1]{\textnormal{\csname#1\endcsname{##1}}\unskip}}%
\newcommand{\FuncSty}[1]{\textnormal{\texttt{#1}}\unskip}%\SetFuncSty{texttt}
\newcommand{\SetFuncSty}[1]{\renewcommand{\FuncSty}[1]{\textnormal{\csname#1\endcsname{##1}}\unskip}}%
\newcommand{\DataSty}[1]{\textnormal{\textsf{#1}}\unskip}%%\SetDataSty{textsf}
\newcommand{\SetDataSty}[1]{\renewcommand{\DataSty}[1]{\textnormal{\csname#1\endcsname{##1}}\unskip}}%
\newcommand{\CommentSty}[1]{\textnormal{\texttt{#1}}\unskip}%%\SetDataSty{texttt}
\newcommand{\SetCommentSty}[1]{\renewcommand{\CommentSty}[1]{\textnormal{\csname#1\endcsname{##1}}\unskip}}%
\newcommand{\TitleSty}[1]{#1\unskip}%\SetTitleSty{}{}
\newcommand{\SetTitleSty}[2]{\renewcommand{\TitleSty}[1]{%
\csname#1\endcsname{\csname#2\endcsname##1}}\unskip}%
\newcommand{\BlockMarkersSty}[1]{\KwSty{#1}}%
\newcommand{\SetBlockMarkersSty}[1]{\renewcommand{\BlockMarkersSty}[1]{\textnormal{\csname#1\endcsname{##1}}\unskip}}%
%
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% Block basic commands
%
\newcommand{\algocf@push}[1]{\advance\skiptotal by #1\moveright #1}%
\newcommand{\algocf@pop}[1]{\advance\skiptotal by -#1}%
\newcommand{\algocf@addskiptotal}{\advance\skiptotal by 0.4pt\advance\hsize by -0.4pt\advance\hsize by -\skiplength}% 0.4 pt=width of \vrule
\newcommand{\algocf@subskiptotal}{\advance\skiptotal by -0.4pt\advance\hsize by 0.4pt\advance\hsize by \skiplength}% 0.4 pt=width of \vrule
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%
%% group of instructions definition
%
\skiphlne=.8ex%
\newcommand{\SetVlineSkip}[1]{\skiphlne=#1}%
\newcommand{\algocf@bblock}{\BlockMarkersSty{begin}}%
\newcommand{\algocf@eblock}{\BlockMarkersSty{end}}%
\newcommand{\AlgoDisplayBlockMarkers}{\setboolean{algocf@displayblockmarkers}{true}}%
\newcommand{\AlgoDontDisplayBlockMarkers}{\setboolean{algocf@displayblockmarkers}{false}}%
\newcommand{\algocf@bblockcode}{%
  \ifthenelse{\boolean{algocf@displayblockmarkers}}{\algocf@bblock\par}{\relax}%
}%
\newcommand{\algocf@eblockcode}{%
  \ifthenelse{\boolean{algocf@displayblockmarkers}}{\algocf@eblock\par}{\relax}%
}%
\newcommand{\SetAlgoBlockMarkers}[2]{%
  \ifArgumentEmpty{#1}{%
    \renewcommand{\algocf@bblock}{\relax}%
  }{%
    \renewcommand{\algocf@bblock}{\BlockMarkersSty{#1}}%
  }% begin marker set
  \ifArgumentEmpty{#2}{%
    \renewcommand{\algocf@eblock}{\relax}%
  }{%
    \renewcommand{\algocf@eblock}{\BlockMarkersSty{#2}}%
  }% end marker set
}
%
%%%%%%%%% block with a vertical line end by a little horizontal line
\newcommand{\algocf@Vline}[1]{%     no vskip in between boxes but a strut to separate them, 
  \strut\par\nointerlineskip% then interblock space stay the same whatever is inside it
  \algocf@push{\skiprule}%        move to the right before the vertical rule
  \hbox{\vrule%
    \vtop{\algocf@push{\skiptext}%move the right after the rule
      \vtop{\algocf@addskiptotal #1}\Hlne}}\vskip\skiphlne% inside the block
  \algocf@pop{\skiprule}%\algocf@subskiptotal% restore indentation
  \nointerlineskip}% no vskip after
%
%%%%%%%%% block with a vertical line
\newcommand{\algocf@Vsline}[1]{%    no vskip in between boxes but a strut to separate them, 
  \strut\par\nointerlineskip% then interblock space stay the same whatever is inside it
  \algocf@bblockcode%
  \algocf@push{\skiprule}%        move to the right before the vertical rule
  \hbox{\vrule%               the vertical rule
    \vtop{\algocf@push{\skiptext}%move the right after the rule
      \vtop{\algocf@addskiptotal #1}}}% inside the block
  \algocf@pop{\skiprule}% restore indentation
  \algocf@eblockcode%
}
%
\newcommand{\algocf@Hlne}{\hrule height 0.4pt depth 0pt width .5em}%
%
%%%%%%%%%  block without line
\newcommand{\algocf@Noline}[1]{%    no vskip in between boxes but a strut to separate them, 
  \strut\par\nointerlineskip% then interblock space stay the same whatever is inside it
  \algocf@bblockcode%
  \algocf@push{\skiprule}%
  \hbox{%
    \vtop{\algocf@push{\skiptext}%
      \vtop{\algocf@addskiptotal #1}}}% inside the block
  \algocf@pop{\skiprule}%
  \algocf@eblockcode%
  % \nointerlineskip% no vskip after
}%
%%%%%%%%%
%
%% default=NoLine
%
\newcommand{\algocf@group}[1]{\algocf@Noline{#1}}% group: set of instruction depending from another (ex: then part of the If)
\newcommand{\algocf@@@block}[2]{#1\ifArgumentEmpty{#2}{\relax}{\KwSty{\@algocf@endoption{#2}}\strut\par}}% block: group with a end keyword.
\newcommand{\algocf@@block}[2]{\algocf@@@block{#1}{#2}}% block: group with a end keyword.
\newcommand{\algocf@block}[2]{\algocf@@block{#1}{#2}}% command that will be used and redefined accordingly to noend option
\newcommand{\algocf@setBlock}{%
  \ifthenelse{\boolean{algocf@optnoend}}{%     if no end option
    \renewcommand{\algocf@block}[2]{\algocf@group{##1}}%     block will be a group
  }{%                                          else
    \renewcommand{\algocf@block}[2]{\algocf@@block{##1}{##2}}% block stays a block
  }%
}%
%
\newcommand{\Hlne}{}% little hrizontal line ending a block in vline mode
%
\newcommand{\@algocf@endoption}[1]{#1}%
\newboolean{algocf@optnoend}\setboolean{algocf@optnoend}{false}%
%
\newcommand{\SetAlgoLongEnd}{%%%%%%%%%%%%%%%%%%%%%%%%% Long End
  \setboolean{algocf@optnoend}{false}%
  \renewcommand{\@algocf@endoption}[1]{##1}%
  \algocf@setBlock}%
%
\newcommand{\SetAlgoShortEnd}{%%%%%%%%%%%%%%%%%%%%%%%% ShortEnd
  \setboolean{algocf@optnoend}{false}%
  \renewcommand{\@algocf@endoption}[1]{\@firstword##1 \@nil}%
  \algocf@setBlock}%
%
\newcommand{\SetAlgoNoEnd}{%%%%%%%%%%%%%%%%%%%%%%%%%%% NoEnd
  \setboolean{algocf@optnoend}{true}%
  \renewcommand{\@algocf@endoption}[1]{}%
  \algocf@setBlock}%
%
\newcommand{\SetAlgoNoLine}{%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Noline
\renewcommand{\algocf@@block}[2]{\algocf@@@block{\algocf@Noline{##1}}{##2}}%
\renewcommand{\algocf@group}[1]{\algocf@Noline{##1}}%
\renewcommand{\Hlne}{}}%
%
\newcommand{\SetAlgoVlined}{%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Vline
\renewcommand{\algocf@@block}[2]{\algocf@Vline{##1}}%
\renewcommand{\algocf@group}[1]{\algocf@Vsline{##1}}%\ifthenelse{\boolean{algocf@optnoend}}{\relax}{\strut\ignorespaces}}%
\renewcommand{\Hlne}{\algocf@Hlne}}%
%
\newcommand{\SetAlgoLined}{%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Line
\renewcommand{\algocf@@block}[2]{\algocf@@@block{\strut\algocf@Vsline{##1}}{##2}}% no skip after a block so garantie at least one line
\renewcommand{\algocf@group}[1]{\algocf@Vsline{##1}}%\ifthenelse{\boolean{algocf@optnoend}}{\relax}{\strut\ignorespaces}}%
\renewcommand{\Hlne}{}}%
%
\newcommand{\SetNothing}{%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Noline
\renewcommand{\algocf@@block}[2]{\algocf@Noline{##1}\par}%
%\long
\renewcommand{\algocf@group}[1]{\algocf@Noline{##1}}%
\renewcommand{\Hlne}{}}%
%
%%
%%
%
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% ``Input:'''s like command 
%
%%%
% text staying at the right of the longer keyword of KwInOut commands 
% (text of KwInOut commands are all vertically aligned)
%
\newcommand{\algocf@newinout}{\par\parindent=\inoutindent}% to put right indentation after a \\ in the KwInOut
\newcommand{\SetKwInOut}[2]{%
  \sbox\algocf@inoutbox{\KwSty{#2}\algocf@typo:}%
  \expandafter\ifx\csname InOutSizeDefined\endcsname\relax% if first time used
    \newcommand\InOutSizeDefined{}\setlength{\inoutsize}{\wd\algocf@inoutbox}%
    \sbox\algocf@inoutbox{\parbox[t]{\inoutsize}{\KwSty{#2}\algocf@typo\hfill:}~}\setlength{\inoutindent}{\wd\algocf@inoutbox}%
  \else% else keep the larger dimension
    \ifdim\wd\algocf@inoutbox>\inoutsize%
    \setlength{\inoutsize}{\wd\algocf@inoutbox}%
    \sbox\algocf@inoutbox{\parbox[t]{\inoutsize}{\KwSty{#2}\algocf@typo\hfill:}~}\setlength{\inoutindent}{\wd\algocf@inoutbox}%
    \fi%
  \fi% the dimension of the box is now defined.
  \algocf@newcommand{#1}[1]{%
    \ifthenelse{\boolean{algocf@inoutnumbered}}{\relax}{\everypar={\relax}}%
%     {\let\\\algocf@newinout\hangindent=\wd\algocf@inoutbox\hangafter=1\parbox[t]{\inoutsize}{\KwSty{#2}\algocf@typo\hfill:}~##1\par}%
    {\let\\\algocf@newinout\hangindent=\inoutindent\hangafter=1\parbox[t]{\inoutsize}{\KwSty{#2}\algocf@typo\hfill:}~##1\par}%
    \algocf@linesnumbered% reset the numbering of the lines
  }}%
%
%% allow to ajust the skip size of InOut
%%
\newcommand{\ResetInOut}[1]{%
  \sbox\algocf@inoutbox{\hbox{\KwSty{#1}\algocf@typo:\ }}%
  \setlength{\inoutsize}{\wd\algocf@inoutbox}%
  }%
%
% 
%%%
% text staying at the right of the keyword.
%
\newcommand{\algocf@newinput}{\par\parindent=\wd\algocf@inputbox}% to put right indentation after a \\ in the KwInput
\newcommand{\SetKwInput}[2]{%
  \algocf@newcommand{#1}[1]{%
    \sbox\algocf@inputbox{\hbox{\KwSty{#2}\algocf@typo: }}%
    \ifthenelse{\boolean{algocf@inoutnumbered}}{\relax}{\everypar={\relax}}%
    {\let\\\algocf@newinput\hangindent=\wd\algocf@inputbox\hangafter=1\unhbox\algocf@inputbox##1\par}%
    \algocf@linesnumbered% reset the numbering of the lines
  }}%
\newcommand{\SetKwData}[2]{%
  \algocf@newcommand{@#1}[1]{\DataSty{#2(}\ArgSty{##1}\DataSty{)}}%
  \algocf@newcommand{#1}{%
    \@ifnextchar\bgroup{\csname @#1\endcsname}{\DataSty{#2}\xspace}}%
  }%
%
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% tallent:
%
% Add following macros:
%   \SetKwHangingKw:  [kw] ------------   <= hanging determined by [kw]
%                          ------------
% Should act like a combination of \SetKwInput and \SetKw.
% Based on \SetKwInput:
%   - remove ':' at end of keyword
%   - do not reset numbering
%   - use separate savebox
\newsavebox{\algocf@hangingbox}
\newcommand{\algocf@newhanging}{\par\parindent=\wd\algocf@hangingbox}% to put right indentation after a \\ in the KwInput
\newcommand{\SetKwHangingKw}[2]{%
  \algocf@newcommand{#1}[1]{%
    \sbox\algocf@hangingbox{\hbox{\KwSty{#2}\algocf@typo\ }}%
    {\let\\\algocf@newhanging\hangindent=\wd\algocf@hangingbox\hangafter=1\unhbox\algocf@hangingbox##1\;}%
  }%
}%
%
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% Comments macros
%
%%%%
% comment in the text, first argument is the name of the macro, second is
% the text put before the comment, third is the text put at the end of the
% comment.
%
% first side comment justification
\newcommand{\SetSideCommentLeft}{\setboolean{algocf@scleft}{true}}%
\newcommand{\SetSideCommentRight}{\setboolean{algocf@scleft}{false}}%
\newcommand{\SetNoFillComment}{\setboolean{algocf@optfillcomment}{false}}%
\newcommand{\SetFillComment}{\setboolean{algocf@optfillcomment}{true}}%
%
% next comment and side comment
%
\newcommand{\algocf@endmarkcomment}{\relax}%
\newcommand{\algocf@fillcomment}{%
  \ifthenelse{\boolean{algocf@optfillcomment}}{\hfill}{\relax}}%
%
\newcommand{\algocf@startcomment}{%
  \hangindent=\wd\algocf@inputbox\hangafter=1\usebox\algocf@inputbox}%
\newcommand{\algocf@endcomment}{\algocf@fillcomment\algocf@endmarkcomment\ignorespaces\par}%
\newcommand{\algocf@endstartcomment}{\algocf@endcomment\algocf@startcomment\ignorespaces}%
%
\newboolean{algocf@sidecomment}%
\newboolean{algocf@altsidecomment}\setboolean{algocf@altsidecomment}{false}%
\newcommand{\algocf@scpar}{\ifthenelse{\boolean{algocf@altsidecomment}}{\relax}{\par}}%
\newcommand{\algocf@sclfill}{\ifthenelse{\boolean{algocf@scleft}}{\algocf@fillcomment}{\relax}}%
\newcommand{\algocf@scrfill}{\ifthenelse{\boolean{algocf@scleft}}{\relax}{\hfill}}%
\newcommand{\algocf@startsidecomment}{\usebox\algocf@inputbox}%
\newcommand{\algocf@endsidecomment}{\algocf@endmarkcomment\algocf@scpar}%
\newcommand{\algocf@endstartsidecomment}{%
  \algocf@sclfill\algocf@endsidecomment%
  \algocf@scrfill\algocf@startsidecomment\ignorespaces}%
%
\newcommand{\SetKwComment}[3]{%
  \algocf@newcommand{#1}{\@ifstar{\csname algocf@#1@star\endcsname}{\csname algocf@#1\endcsname}}%
	\algocf@newcommand{algocf@#1}[1]{%
    \sbox\algocf@inputbox{\CommentSty{\hbox{#2}}}%
    \ifthenelse{\boolean{algocf@commentsnumbered}}{\relax}{\everypar={\relax}}%
    {\renewcommand{\algocf@endmarkcomment}{#3}%
      \let\\\algocf@endstartcomment%
      \algocf@startcomment\CommentSty{%
        \strut\ignorespaces##1\strut\algocf@fillcomment#3}\par}%
    \algocf@linesnumbered% reset the numbering of the lines
  }%
  %%% side comment definitions
	\algocf@newcommand{algocf@#1@star}[2][]{%
		\ifArgumentEmpty{##1}\relax{% TODO: Is this even necessary, with all those \ifx's?
			\ifthenelse{\boolean{algocf@scleft}}{\setboolean{algocf@sidecomment}{true}}{\setboolean{algocf@sidecomment}{false}}%
			\ifx##1h\setboolean{algocf@altsidecomment}{true}\SetSideCommentLeft\fi%
			\ifx##1f\setboolean{algocf@altsidecomment}{true}\SetSideCommentRight\fi%
			\ifx##1l\setboolean{algocf@altsidecomment}{false}\SetSideCommentLeft\fi%
			\ifx##1r\setboolean{algocf@altsidecomment}{false}\SetSideCommentRight\fi%
		}%
    \sbox\algocf@inputbox{\CommentSty{\hbox{#2}}}%
    \ifthenelse{\boolean{algocf@commentsnumbered}}{\relax}{\everypar={\relax}}%
    {%
      \renewcommand{\algocf@endmarkcomment}{#3}%
      \let\\\algocf@endstartsidecomment%
      % here is the comment
      \ifthenelse{\boolean{algocf@altsidecomment}}{\relax}{\@endalgocfline\ }%
      \algocf@scrfill\algocf@startsidecomment\CommentSty{%
        \strut\ignorespaces##2\strut\algocf@sclfill#3}\algocf@scpar%
    }%
    \algocf@linesnumbered% reset the numbering of the lines
		\ifArgumentEmpty{##1}\relax{%
			\ifthenelse{\boolean{algocf@sidecomment}}{\setboolean{algocf@scleft}{true}}{\setboolean{algocf@scleft}{false}}%
			\setboolean{algocf@altsidecomment}{false}%
		}%
	}%
}%
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% KwProg
%
\newcommand{\SetKwProg}[4]{%
	\algocf@newcmdside{#1} 3{\KwSty{#2}\ifArgumentEmpty{#2}\relax{\ }\ArgSty{##2}\KwSty{#3}\ifArgumentEmpty{##1}\relax{ ##1}\algocf@block{##3}{#4}}%
	\algocf@newcmdside{l#1}3{\KwSty{#2} \ArgSty{##2}\KwSty{#3} ##3\@endalgocfline\ifArgumentEmpty{##1}\relax{##1}\strut\par}%
}%
%
%
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% Kw
%
\newcommand{\SetKw}[2]{%
	\algocf@newcommand{@#1}[1]{\KwSty{#2} \ArgSty{##1}}
	\algocf@newcommand{#1}{\@ifnextchar\bgroup{\csname @#1\endcsname}{\KwSty{#2}\xspace}}%
}%
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% KwFunction
%
\newcommand{\SetKwFunction}[2]{%
%%% use of gdef since newcommand doesn't manage to define the macro when SetKwFunction is used in \algocf@caption@proc
  \expandafter\gdef\csname @#1\endcsname##1{\FuncSty{#2(}\ArgSty{##1}\FuncSty{)}}%
  \expandafter\gdef\csname#1\endcsname{%
    \@ifnextchar\bgroup{\csname @#1\endcsname}{\FuncSty{#2}\xspace}}%
}%
%
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% KwTab
%
\newcommand{\SetKwArray}[2]{%
%%% use of gdef since newcommand doesn't manage to define the macro when SetKwFunction is used in \algocf@caption@proc
  \expandafter\gdef\csname @#1\endcsname##1{\DataSty{#2[}\ArgSty{##1}\DataSty{]}}%
  \expandafter\gdef\csname#1\endcsname{%
    \@ifnextchar\bgroup{\csname @#1\endcsname}{\DataSty{#2}\xspace}}%
}%
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% KwBlock
%
\newcommand{\SetKwBlock}[3]{%
	\algocf@newcmdside{#1}{2}
		{\KwSty{#2}\ifArgumentEmpty{##1}\relax{ ##1}\algocf@block{##2}{#3}\par}
}%
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% condition typo
%
\newcommand{\algocf@scond}{ }
\newcommand{\algocf@econd}{ }
\newcommand{\algocf@ucond}{}
\newcommand{\SetStartEndCondition}[3]{%
  \renewcommand{\algocf@scond}{#1}\renewcommand{\algocf@econd}{#2}\renewcommand{\algocf@ucond}{#3}}
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% For Switch
%
\newcommand{\SetKwSwitch}[9]{% #1=\Switch #2=\Case #3=\Other #4=switch #5=do #6=case #7=otherwise #8=endcase #9=endsw
	\algocf@newcmdside{#1}{3}
		{\KwSty{#4}\algocf@scond\ArgSty{##2}\algocf@econd\KwSty{#5}\ifArgumentEmpty{##1}\relax{ ##1}\algocf@block{##3}{#9}}
%%%% Case
	\algocf@newcmdside{#2}{3}{\KwSty{#6}\algocf@scond\ArgSty{##2}\algocf@ucond\ifArgumentEmpty{##1}\relax{ ##1}\algocf@block{##3}{#8}}%
	\algocf@newcmdside{u#2}{3}{\KwSty{#6}\algocf@scond\ArgSty{##2}\algocf@ucond\ifArgumentEmpty{##1}\relax{ ##1}\algocf@group{##3}}%
	\algocf@newcmdside{l#2}{3}{\KwSty{#6}\algocf@scond\ArgSty{##2}\algocf@ucond\ ##3\@endalgocfline\ifArgumentEmpty{##1}\relax{ ##1}\strut\par}%
%%%% Other 
	\algocf@newcmdside{#3}{2}{\KwSty{#7}\ifArgumentEmpty{##1}\relax{ ##1}\algocf@block{##2}{#8}}%
	\algocf@newcmdside{l#3}{2}{\KwSty{#7}\ ##2\@endalgocfline\ifArgumentEmpty{##1}\relax{ ##1}\strut\par}%
}%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% If macros
%
\newcommand{\SetKwIF}[8]{% #1=\If #2=\ElseIf #3=\Else #4=if #5=then #6=elseif #7=else #8=endif
% 
% common text
	\algocf@newcommand{#1@ifthen}[1]{\KwSty{#4}\algocf@scond\ArgSty{##1}\algocf@econd\KwSty{#5}}%
	\algocf@newcommand{#1@endif} [1]{\algocf@block{##1}{#8}}%
	\algocf@newcommand{#1@noend} [1]{\algocf@group{##1}}%
	\algocf@newcommand{#1@else}  [1]{\algocf@group{##1}\KwSty{#7}}%
	\algocf@newcommand{#2@elseif}[1]{\KwSty{#6}\algocf@scond\ArgSty{##1}\algocf@econd\KwSty{#5}}%
	\algocf@newcommand{#3@else}     {\KwSty{#7}}%
%%%% If then { } endif
	\algocf@newcmdside{#1}3{\csname #1@ifthen\endcsname{##2}\ifArgumentEmpty{##1}\relax{ ##1}\csname #1@endif\endcsname{##3}}%
%%%% If then {} else {} endif
    % first command to handle optional side comment of else (so just after first braces)
 	\algocf@newcmdside{algocf@e#1thenelse}2{\ifArgumentEmpty{##1}\relax{ ##1}\csname #1@endif\endcsname{##2}}
    % the definition of if-then-else command using command above 
	\algocf@newcmdside{e#1}3{\csname #1@ifthen\endcsname{##2}\ifArgumentEmpty{##1}\relax{ ##1}\csname #1@else\endcsname{##3}\csname algocf@e#1thenelse\endcsname}%
    %%% leif
    \algocf@newcmdside{le#1}4{\csname #1@ifthen\endcsname{##2} ##3 \csname #3@else\endcsname\ ##4\@endalgocfline\ifArgumentEmpty{##1}\relax{##1}\strut\par}
%%%% If then 
	\algocf@newcmdside{l#1}3{\csname #1@ifthen\endcsname{##2} ##3\@endalgocfline\ifArgumentEmpty{##1}\relax{##1}\strut\par}%
	\algocf@newcmdside{u#1}3{\csname #1@ifthen\endcsname{##2}\ifArgumentEmpty{##1}\relax{ ##1}\csname #1@noend\endcsname{##3}}%
%%%% ElseIf {} endif
	\algocf@newcmdside{#2} 3{\csname #2@elseif\endcsname{##2}\relax\ifArgumentEmpty{##1}\relax{ ##1}\csname #1@endif\endcsname{##3}}%
%%%% ElseIf
	\algocf@newcmdside{l#2}3{\csname #2@elseif\endcsname{##2} ##3\@endalgocfline\ifArgumentEmpty{##1}\relax{##1}\strut\par}%
	\algocf@newcmdside{u#2}3{\csname #2@elseif\endcsname{##2}\relax\ifArgumentEmpty{##1}\relax{ ##1}\csname #1@noend\endcsname{##3}}%
%%%% Else {} endif
	\algocf@newcmdside{#3} 2{\csname #3@else\endcsname\ifArgumentEmpty{##1}\relax\ ##1\csname #1@endif\endcsname{##2}}%
%%%% Else 
	\algocf@newcmdside{l#3}2{\csname #3@else\endcsname\ ##2\@endalgocfline\ifArgumentEmpty{##1}\relax{##1}\strut\par}%
	\algocf@newcmdside{u#3}2{\csname #3@else\endcsname     \ifArgumentEmpty{##1}\relax{\                ##1\relax}\csname #1@noend\endcsname{##2}}%
}% 
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% For macros
%
\newcommand{\SetKwFor}[4]{%
	\algocf@newcmdside{#1} 3{\KwSty{#2}\algocf@scond\ArgSty{##2}\algocf@econd\KwSty{#3}\ifArgumentEmpty{##1}\relax{ ##1}\algocf@block{##3}{#4}}%
	\algocf@newcmdside{l#1}3{\KwSty{#2}\algocf@scond\ArgSty{##2}\algocf@econd\KwSty{#3} ##3\@endalgocfline\ifArgumentEmpty{##1}\relax{##1}\strut\par}%
}%
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% Repeat macros
%
\newsavebox{\algocf@untilbox}% to handle width of until keyword needed to have good skip
  % for line numbers
\newskip\algocf@skipuntil
\newcommand{\SetKwRepeat}[3]{%
	\algocf@newcmdsides{#1}{3}{%
      \sbox\algocf@untilbox{\KwSty{#3}\algocf@scond}\algocf@skipuntil=\wd\algocf@untilbox%
      \KwSty{#2}\ifArgumentEmpty{##1}\relax{##1}\algocf@group{##3}%
      \KwSty{#3}\algocf@scond% until keyword and start condition typo
      \advance\skiptotal by\algocf@skipuntil%
      \ArgSty{##2}%
      \advance\skiptotal by-\algocf@skipuntil%
      \algocf@ucond%
      \algocf@skipuntil=0pt% reset counter
    }{\@endalgocfline}{\strut\par}%
	\algocf@newcmdside{l#1}3{\KwSty{#2} ##3 \KwSty{#3}\algocf@scond\ArgSty{##2}\algocf@ucond\@endalgocfline\ifArgumentEmpty{##1}\relax{ ##1}\strut\par}%
}%
%
% 
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%        Environments definitions     %%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
%%
%% Caption management
%%
% for the following macros:
% #1 is given by caption and is equal to fnum@algocf
% #2 is the text given in argument by the user in the \caption macro
%
%%%%% text of caption
\newcommand{\algocf@captionlayout}[1]{#1}%
\newcommand{\SetAlgoCaptionLayout}[1]{%
  \renewcommand{\algocf@captionlayout}[1]{\csname #1\endcsname{##1}}}%
\newcommand{\algocf@capseparator}{:}%
\newcommand{\SetAlgoCaptionSeparator}[1]{\renewcommand{\algocf@capseparator}{#1}}%
\newcommand{\algocf@captiontext}[2]{%
  \algocf@captionlayout{\AlCapSty{\AlCapFnt #1\algocf@typo\algocf@capseparator}\nobreakspace%
    \AlCapNameSty{\AlCapNameFnt{}#2}}}% text of caption
%
%%%%% default caption of algorithm: used if no specific style caption is defined
\newcommand{\algocf@makecaption}[2]{%
  \addtolength{\hsize}{\algomargin}%
  \sbox\@tempboxa{\algocf@captiontext{#1}{#2}}%
  \ifdim\wd\@tempboxa >\hsize%     % if caption is longer than a line
    \hskip .5\algomargin%
    \parbox[t]{\hsize}{\algocf@captiontext{#1}{#2}}% then caption is not centered
  \else%
    \global\@minipagefalse%
    \hbox to\hsize{\hfil\box\@tempboxa\hfil}% else caption is centered
  \fi%
  \addtolength{\hsize}{-\algomargin}%
}%
%
\newsavebox\algocf@capbox%
\newcommand{\algocf@makecaption@plain}[2]{%
  \global\sbox\algocf@capbox{\algocf@makecaption{#1}{#2}}}%
\newcommand{\algocf@makecaption@boxed}[2]{%
  \addtolength{\hsize}{-\algomargin}%
  \global\sbox\algocf@capbox{\algocf@makecaption{#1}{#2}}%
  \addtolength{\hsize}{\algomargin}%
 }%
%
\newcommand{\algocf@makecaption@plainruled}[2]{\algocf@makecaption@plain{#1}{#2}}%
\newcommand{\algocf@makecaption@tworuled}[2]{\algocf@makecaption@ruled{#1}{#2}}%
\newcommand{\algocf@makecaption@algoruled}[2]{\algocf@makecaption@ruled{#1}{#2}}%
\newcommand{\algocf@makecaption@boxruled}[2]{\algocf@makecaption@ruled{#1}{#2}}%
\newcommand{\algocf@makecaption@ruled}[2]{%
  \global\sbox\algocf@capbox{\hskip\AlCapHSkip% .5\algomargin%
    \parbox[t]{\hsize}{\algocf@captiontext{#1}{#2}}}% then caption is not centered
}%
%
\newlength{\algoheightruledefault}\setlength{\algoheightruledefault}{0.8pt}%
\newlength{\algoheightrule}\setlength{\algoheightrule}{\algoheightruledefault}%
\newlength{\algotitleheightruledefault}\setlength{\algotitleheightruledefault}{0.8pt}%
\newlength{\algotitleheightrule}\setlength{\algotitleheightrule}{\algotitleheightruledefault}%
\newcommand{\algocf@caption@plain}{\vskip\AlCapSkip\box\algocf@capbox}%
\newcommand{\algocf@caption@plainruled}{\algocf@caption@plain}%
\newcommand{\algocf@caption@boxed}{\vskip\AlCapSkip\box\algocf@capbox}%
\newcommand{\algocf@caption@ruled}{\box\algocf@capbox\kern\interspacetitleruled\hrule  height\algotitleheightrule depth0pt\kern\interspacealgoruled}%
\newcommand{\algocf@caption@tworuled}{\box\algocf@capbox\hrule  height0pt depth0pt\kern\interspacealgoruled}%
\newcommand{\algocf@caption@algoruled}{\algocf@caption@ruled}%
\newcommand{\algocf@caption@boxruled}{%
  \addtolength{\hsize}{-0.8pt}%
  \hbox to\hsize{%
    \vrule%\hskip-0.35pt%
    \vbox{%
      \hrule\vskip\interspacetitleboxruled%
      \hbox to\hsize{\unhbox\algocf@capbox\hfill}\vskip\interspacetitleboxruled%
    }% 
    %\hskip-0.35pt%
    \vrule%
  }\nointerlineskip%
  \addtolength{\hsize}{0.8pt}%
}%
%
%
%%%% set caption for the environment
\newcommand{\algocf@captionref}{%
  \renewcommand{\fnum@algocf}[1]{\AlCapSty{\AlCapFnt\algorithmcfname\nobreakspace\algocf@algocfref}}%
  \addtocounter{algocf}{-1}% \caption do a refstepcounter, so we restore the precedent value
  \let\old@thealgocf=\thealgocf\renewcommand{\thealgocf}{{\relsize{\algocf@refrelsize}\algocf@algocfref}}%
  \gdef\@currentlabel{\algocf@algocfref}% let the label use the new ref
}%
%
% Unfortunatly, we also need our own caption to set some specific stuff for special references. But after these
% settings, we call the original caption.
%
\long\def\algocf@caption@algo#1[#2]#3{%
  \ifthenelse{\equal{\algocf@algocfref}{\relax}}{}{\algocf@captionref}%
  \@ifundefined{hyper@refstepcounter}{\relax}{% if hyper@refstepcounter undefind, no hyperref, else...
    \ifthenelse{\equal{\algocf@algocfref}{\relax}}{\renewcommand{\theHalgocf}{\thealgocf}}{% take algocf as Href
      \renewcommand{\theHalgocf}{\algocf@algocfref}}%else if SetAlgoRefName done, take this name as ref.
    \hyper@refstepcounter{algocf}%set algocf as category of ref
  }%
   \algocf@latexcaption{#1}[{#2}]{{#3}}% call original caption
}%
%
% beamer define is own caption overrinding latex caption!
% as we need it, we have put here the original definition
% to handle manual ref, unfortunately we have to add one line to handle algocf@algocfref
\long\def\algocf@latexcaption#1[#2]#3{% original definition of caption
  \par%
  \addcontentsline{\csname ext@#1\endcsname}{#1}%
  {\protect\numberline{\csname the#1\endcsname}{\ignorespaces #2}}%
  \begingroup%
  \@parboxrestore%
  \if@minipage%
    \@setminipage%
  \fi%
  \normalsize%
  \@makecaption{\csname fnum@#1\endcsname}{\ignorespaces #3}\par%
  \endgroup%
}%
%
% \ifx\beamer@makecaption\undefined%
% \else% beamer detected
\ifx\@makecaption\undefined%
\newcommand{\@makecaption}[2]{\relax}%
\fi%
%%

%
% more and more packages redefine \@caption instead of just \@makecaption which makes algorithm2e
% caption not works since based on standard \@caption. So we force the definition of \@caption to be
% the standard one (the one from LaTeX) inside algorithm environment.
%
% unfortunately, makecaption is called with \ignorespace #3 so 
% we can't do the @currentlabel definition inside \algocf@captionproctext
\long\def\algocf@caption@proc#1[#2]#3{%
  \ifthenelse{\boolean{algocf@nokwfunc}}{\relax}{%
    \SetKwFunction{\algocf@captname#3@}{\algocf@captname#3@}%
  }%
  % we tell hyperref to use algocfproc as category and to take the appropriate ref.
  \ifthenelse{\boolean{algocf@func}}{\def\@proc@func{algocffunc}}{\def\@proc@func{algocfproc}}%
  \@ifundefined{hyper@refstepcounter}{\relax}{% if hyper@refstepcounter undefind, no hyperref, else...
    \ifthenelse{\boolean{algocf@procnumbered}}{% 
      \expandafter\def\csname theH\@proc@func\endcsname{\algocf@captname#3@}%if procnumbered, take \thealgocf as ref
    }{%
      \expandafter\def\csname theH\@proc@func\endcsname{\algocf@captname#3@}%else take procedure or function name
    }%
    \hyper@refstepcounter{\@proc@func}%
  }%
  \ifthenelse{\boolean{algocf@procnumbered}}{\relax}{%
    \addtocounter{algocf}{-1}% \caption do a refstepcounter, so we restore the precedent value
    \gdef\@currentlabel{\algocf@captname#3@}% let the label be the name of the function, not the counter
  }%
  \ifthenelse{\equal{\algocf@captparam#2@}{\arg@e}}{% if no paramater, we remove the ()
    \algocf@latexcaption{#1}[\algocf@procname\nobreakspace\algocf@captname#2@]{#3}%
  }{%                                                 else we give the complete name
    \algocf@latexcaption{#1}[\algocf@procname\nobreakspace#2]{#3}%
  }%
}%
%%
%%% setcaption
\newcommand{\algocf@setcaption}{%
  \ifthenelse{\boolean{algocf@procenvironment}}{% if proc environment, caption text must be changed
    \let\algocf@oldcaptiontext=\algocf@captiontext%
    \renewcommand{\algocf@captiontext}[2]{%
      \algocf@captionproctext{##1}{##2}%
    }%
  }{}%
  \let\algocf@savecaption=\@caption%
  \ifthenelse{\boolean{algocf@procenvironment}}{\let\@caption=\algocf@caption@proc}{\let\@caption=\algocf@caption@algo}%
  \let\algocf@oldmakecaption=\@makecaption%
  \renewcommand{\@makecaption}[2]{%
    \expandafter\csname algocf@makecaption@\algocf@style\endcsname{##1}{##2}%
  }%
}%
%
%%%%% reset caption
%
% since we have force the LaTeX caption for algorithm environment, we must go back to the caption
% used in the text.
\newcommand{\algocf@resetcaption}{%
  \ifthenelse{\boolean{algocf@procenvironment}}{% if proc environment
    \let\thealgocf=\old@thealgocf% restore normal counter printing
    \let\algocf@captiontext=\algocf@oldcaptiontext% restore normal caption text
  }{}%
  \let\@caption=\algocf@savecaption% now restore caption outside algo/proc/func environment
  \let\@makecaption=\algocf@oldmakecaption% and restore makecaption outside outside algo/proc/func environment
  \algocf@resetfnum%
}%
%
%%%%% nocaptionofalgo and restorecaptionofalgo --
\newcommand{\NoCaptionOfAlgo}{%
  \let\@old@algocf@captiontext=\algocf@captiontext%
  \renewcommand{\algocf@captiontext}[2]{\AlCapNameSty{\AlCapNameFnt{}##2}}%
}%
\newcommand{\RestoreCaptionOfAlgo}{%
  \let\algocf@captiontext=\@old@algocf@captiontext%
}%
%
% ----------------------  algocf environment
%
\newcounter{algocfline}%                    % new counter to make lines numbers be internally 
\setcounter{algocfline}{0}%                 % different in different algorithms
\newcounter{algocfproc}% counter to count all algo environment (proc, func), just used by hyperref to avoir "same
\setcounter{algocfproc}{0}% identifier" error caused by algocf being set to '-' for procedure or function or not
  % changed if no caption is given.
%
\expandafter\ifx\csname algocf@within\endcsname\relax% if \algocf@within doesn't exist
\newcounter{algocf}%                        % just define a new counter
\renewcommand{\thealgocf}{\@arabic\c@algocf}% and the way it is printed
\else%                                     else
\newcounter{algocf}[\algocf@within]%        % counter is numbered within \algocf@within
\renewcommand\thealgocf{\csname the\algocf@within\endcsname.\@arabic\c@algocf}%
\fi%
%
\def\fps@algocf{htbp}%        % default
\def\ftype@algocf{10}%        % float type
\def\ext@algocf{\algocf@list} % loa by default, lof if figure option used
\newcommand{\fnum@algocf}{\AlCapSty{\AlCapFnt\algorithmcfname\nobreakspace\thealgocf}}%
\newcommand{\algocf@resetfnum}{\renewcommand{\fnum@algocf}{\AlCapSty{\AlCapFnt\algorithmcfname\nobreakspace\thealgocf}}}%
\newenvironment{algocf}%      % float environment for algorithms
               {\@float{algocf}}%
               {\end@float}%
\newenvironment{algocf*}%     % float* environment for algorithms
               {\@dblfloat{algocf}}%
               {\end@dblfloat}%
%
\def\algocf@seclistalgo{}%
\ifx\l@chapter\undefined\let\algocf@seclistalgo=\section\else\let\algocf@seclistalgo=\chapter\fi%
\@ifundefined{if@restonecol}{\newif\if@restonecol}\relax%
\newcommand\listofalgocfs{%
     \ifx\algocf@seclistalgo\chapter%
      \if@twocolumn\@restonecoltrue\onecolumn\else\@restonecolfalse\fi%
    \fi%
     \algocf@seclistalgo*{\listalgorithmcfname}%
       \@mkboth{\MakeUppercase\listalgorithmcfname}%
               {\MakeUppercase\listalgorithmcfname}%
     \@starttoc{loa}%
    \ifx\algocf@seclistalgo\chapter%
      \if@restonecol\twocolumn\fi%
    \fi%
}
%
\newcommand*\l@algocf{\@dottedtocline{1}{1em}{2.3em}}% line of the list
%
% ----------------------  algorithm environment
%
%%%%%%%
%%
%% Algorithm environment definition
%%
%%%%%%%
%%
%
\newsavebox\algocf@algoframe%
\def\@algocf@pre@plain{\relax}%  action to be done before printing the algo.
\def\@algocf@post@plain{\relax}% action to be done after printing the algo.
\def\@algocf@capt@plain{bottom}% where the caption should be localized.
\def\@algocf@pre@boxed{\noindent\begin{lrbox}{\algocf@algoframe}}
\def\@algocf@post@boxed{\end{lrbox}\framebox[\hsize]{\box\algocf@algoframe}\par}%
\def\@algocf@capt@boxed{under}%
\def\@algocf@pre@ruled{\hrule height\algoheightrule depth0pt\kern\interspacetitleruled}%
\def\@algocf@post@ruled{\kern\interspacealgoruled\hrule height\algoheightrule\relax}%
\def\@algocf@capt@ruled{top}%
\def\@algocf@pre@algoruled{\hrule height\algoheightrule depth0pt\kern\interspacetitleruled}%
\def\@algocf@post@algoruled{\kern\interspacealgoruled\hrule height\algoheightrule \relax}%
\def\@algocf@capt@algoruled{top}%
\def\@algocf@pre@tworuled{\hrule height\algoheightrule depth0pt\kern\interspacetitleruled}%
\def\@algocf@post@tworuled{\kern\interspacealgoruled\hrule height\algoheightrule\relax}%
\def\@algocf@capt@tworuled{top}%
\def\@algocf@pre@boxruled{\noindent\begin{lrbox}{\algocf@algoframe}}%
\def\@algocf@post@boxruled{\end{lrbox}\framebox[\hsize]{\box\algocf@algoframe}\par}%
\def\@algocf@capt@boxruled{above}%
\def\@algocf@pre@plainruled{\@algocf@pre@ruled}%  action to be done before printing the algo.
\def\@algocf@post@plainruled{\@algocf@post@ruled\kern\interspacealgoruled}%  action to be done before printing the algo.
\def\@algocf@capt@plainruled{under}%
%
\newcommand{\noalgocaption}{\def\@algocf@capt@ruled{none}}
%
%% before algocf or figure environment
\newcommand{\@algocf@init@caption}{%
  \ifthenelse{\boolean{algocf@procenvironment}}{% if we are inside a procedure/function environment
    \@algocf@proctitleofalgo% set Titleofalgo to Procedure: or Function:
                            % accordingly to the environment
    \let\old@thealgocf=\thealgocf\ifthenelse{\boolean{algocf@procnumbered}}{\relax}{%
      \renewcommand{\thealgocf}{-}}%
  }{% else inside environment algorithm
    \@algocf@algotitleofalgo% fix name for \Titleofalgo to \algorithmcfname
  }%
  \algocf@setcaption%       set caption to our caption style
}%
%
\newcommand{\@algofloatboxreset}{\@setminipage}
\newcommand{\@algocf@init}{%
  \refstepcounter{algocfline}%
  \stepcounter{algocfproc}%to have a different counter for each environment and being abble to make the difference
    %between href of algoline in different algorithms.
  \ifthenelse{\boolean{algocf@optnoend}}{%
      \renewcommand{\algocf@block}[2]{\algocf@group{##1}}%
    }{%
      \renewcommand{\algocf@block}[2]{\algocf@@block{##1}{##2}}%
    }%
}%
%% after the end of algocf or figure environment
\newcommand{\@algocf@term@caption}{%
  \algocf@resetcaption% restore original caption
}%
%
\newcommand{\@algocf@term}{%
  \setboolean{algocf@algoH}{false}% no H by default
  \ifthenelse{\boolean{algocf@optnoend}}{%
    \renewcommand{\algocf@block}[2]{\algocf@@block{##1}{##2}}%
  }{%
    \renewcommand{\algocf@block}[2]{\algocf@group{##1}}%
  }%
  \SetAlgoRefName{\relax}%
}%
%
%%%%%%%%%%%%%%%%%
%% makethealgo: macro which print effectively the algo in its box
%% 
\newsavebox\algocf@algobox%
\newcommand{\algocf@makethealgo}{%
  \vtop{%
    % place caption above if needed  bye the style
    \ifthenelse{\equal{\csname @algocf@capt@\algocf@style\endcsname}{above}}%
    {\csname algocf@caption@\algocf@style\endcsname}{}%
    %
    % precommand according to the style
    \csname @algocf@pre@\algocf@style\endcsname%
    % place caption at top if needed  bye the style
     \ifthenelse{\equal{\csname @algocf@capt@\algocf@style\endcsname}{top}}%
     {\csname algocf@caption@\algocf@style\endcsname}{}%
    %
    \box\algocf@algobox% the algo
    % place caption at bottom if needed  bye the style
     \ifthenelse{\equal{\csname @algocf@capt@\algocf@style\endcsname}{bottom}}%
     {\csname algocf@caption@\algocf@style\endcsname}{}%
    % postcommand according to the style
    \csname @algocf@post@\algocf@style\endcsname%
    % place caption under if needed  bye the style
     \ifthenelse{\equal{\csname @algocf@capt@\algocf@style\endcsname}{under}}%
     {\csname algocf@caption@\algocf@style\endcsname}{}%
  }%
}%
%%%%%%%%%%%%%%%%%%%
%
%% at the beginning of algocf or figure environment
\newenvironment{algomathdisplay}{\[}{\@endalgocfline\]\ifthenelse{\boolean{algocf@linesnumbered}}{\nl}{\relax}}%
\newcommand{\@algocf@start}{%
  \@algoskip%
  \begin{lrbox}{\algocf@algobox}%
  \setlength{\algowidth}{\hsize}%
  \vbox\bgroup% save all the algo in a box
  \hbox to\algowidth\bgroup\hbox to \algomargin{\hfill}\vtop\bgroup%
  \ifthenelse{\boolean{algocf@slide}}{\parskip 0.5ex\color{black}}{}%
  % initialization
  \addtolength{\hsize}{-1.5\algomargin}%
  \let\@mathsemicolon=\;\def\;{\ifmmode\@mathsemicolon\else\@endalgoln\fi}%
  \raggedright\AlFnt{}%
  \ifthenelse{\boolean{algocf@slide}}{\IncMargin{\skipalgocfslide}}{}%
  \@algoinsideskip%
%   \let\@emathdisplay=\]\def\]{\algocf@endline\@emathdisplay\nl}%
}%
%
%% at the end of algocf or figure environment
\newcommand{\@algocf@finish}{%
  \@algoinsideskip%
  \egroup%end of vtop which contain all the text
  \hfill\egroup%end of hbox wich contains [margin][vtop]
  \ifthenelse{\boolean{algocf@slide}}{\DecMargin{\skipalgocfslide}}{}%
  %
  \egroup%end of main vbox
  \end{lrbox}%
  \algocf@makethealgo% print the algo
  \@algoskip%
  % restore dimension and macros
  \setlength{\hsize}{\algowidth}%
  \lineskip\normallineskip\setlength{\skiptotal}{\@defaultskiptotal}%
  \let\;=\@mathsemicolon%  
  \let\]=\@emathdisplay%
}%
%
%%%%%%%%%%%%%%%%%%%%
%% basic definition of the environment algorithm
%%
%
\newboolean{algocf@procenvironment}\setboolean{algocf@procenvironment}{false}%
\newboolean{algocf@func}\setboolean{algocf@func}{false}%
\newboolean{algocf@algoH}\setboolean{algocf@algoH}{false}%
\newboolean{algocf@algostar}\setboolean{algocf@algostar}{false}%
%
%%% environment for {algorithm}[H]
\newenvironment{algocf@Here}{\noindent%
  \def\@captype{algocf}% if not defined, caption exit with an error
  \begin{minipage}{\hsize}%
}{%
  \end{minipage}%\par%
}%
%%% real algorithm environment which manages H and * option
%    \let\algocf@originalfloatboxreset=\@floatboxreset%
%    \let\@floatboxreset=\@algofloatboxreset%
\newenvironment{algocf@algorithm}[1][htbp]{
   \@algocf@init%
   \ifthenelse{\equal{\algocf@float}{figure}}{% if option figure set
     \ifthenelse{\boolean{algocf@algostar}}{% if algorithm* with figure option
       \begin{figure*}[#1]% call figure*
     }{% else algorithm environment with figure option
       \begin{figure}[#1]%  call figure
     }%
   }{% else normal algorithm environment
     \@algocf@init@caption%
     \ifthenelse{\equal{#1}{H}}{% if [H] algorithm
       \if@twocolumn\@latex@error{[H] in two columns mode is not allowed for algorithms}\fi% TODO: SCREAM if H in two colums!
       \setboolean{algocf@algoH}{true}\begin{algocf@Here}% call corresponding environment
     }{% else floating algorithm environment
       \ifthenelse{\boolean{algocf@algostar}}{% if algorithm*
         \begin{algocf*}[#1]% call algocf*
       }{% else algorithm environment
         \begin{algocf}[#1]%  call algcf
       }%
     }%
   }% fin test option figure ou pas
   \@algocf@start% 
   \@ResetCounterIfNeeded%
   \algocf@linesnumbered\ignorespaces%
}{%
  \@algocf@finish%
  \ifthenelse{\equal{\algocf@float}{figure}}{%
     \ifthenelse{\boolean{algocf@algostar}}{% if algorithm* with figure option
       \end{figure*}% call figure*
     }{% else algorithm environment with figure option
       \end{figure}%  call figure
     }%
  }{%
    \@algocf@term@caption%
    \ifthenelse{\boolean{algocf@algoH}}{% if [H] algorithm
       \end{algocf@Here}\par% call corresponding environment
     }{% else floating algorithm environment
       \ifthenelse{\boolean{algocf@algostar}}{% if algorithm*
         \end{algocf*}% call algocf*
       }{% else algorithm environment
         \end{algocf}%  call algocf
       }%
     }%
  }%
  \@algocf@term\ignorespacesafterend%
}%
%
%%% user algorithm environment
\newenvironment{\algocf@envname}[1][htbp]{%
  \setboolean{algocf@algostar}{false}%
  \setboolean{algocf@procenvironment}{false}\gdef\algocfautorefname{\algorithmautorefname}%
  \begin{algocf@algorithm}[#1]\ignorespaces%
}{%
  \end{algocf@algorithm}\ignorespacesafterend%
}%
%%% user algorithm* environment
\newenvironment{\algocf@envname*}[1][htbp]{%
  \setboolean{algocf@algostar}{true}%
  \setboolean{algocf@procenvironment}{false}\gdef\algocfautorefname{\algorithmautorefname}%
  \begin{algocf@algorithm}[#1]\ignorespaces%
}{%
  \end{algocf@algorithm}\ignorespacesafterend%
}%
%
%%%%%%%%%%%%%%%%%%%%%%%
%%%
%
\expandafter\newcommand\csname\algocf@listofalgorithms\endcsname{%
  \ifthenelse{\equal{\algocf@float}{figure}}{\listoffigures}{\listofalgocfs}%
}%
%%%
%%%
%
% ----------------------  procedure and function environments
%
%
% -- new style (used in particular in the caption of function and procedure environments)
%
% three macros to extract parts of the caption
\gdef\algocf@captname#1(#2)#3@{#1}  % keep characters before the first brace
\gdef\algocf@captparam#1(#2)#3@{#2} % keep character in between the braces
\gdef\algocf@captother#1(#2)#3@{#3} % keep character after the braces
%
%%% Text of caption for Procedure or Function
\newcommand{\algocf@captionproctext}[2]{%
  {%
    \ProcSty{\ProcFnt\algocf@procname\ifthenelse{\boolean{algocf@procnumbered}}{\nobreakspace\thealgocf\algocf@typo\algocf@capseparator}{\relax}}%
    \nobreakspace\ProcNameSty{\ProcNameFnt\algocf@captname #2@}% Name of the procedure in ProcName Style. 
    \ifthenelse{\equal{\algocf@captparam #2@}{\arg@e}}{}{% if no argument, write nothing
      \ProcNameSty{\ProcNameFnt(}\ProcArgSty{\ProcArgFnt\algocf@captparam #2@}\ProcNameSty{\ProcNameFnt)}%else put arguments in ProcArgSty:
    }% endif
    \algocf@captother #2@%
  }%
}%
%
%
% -- procedure and function environments are defined from algocf@algorithm environment
%
\newenvironment{procedure}[1][htbp]{%
  \setboolean{algocf@algostar}{false}%
  \setboolean{algocf@procenvironment}{true}\setboolean{algocf@func}{false}%
  \newcommand{\algocf@procname}{\@algocf@procname}\gdef\algocfprocautorefname{\procedureautorefname}%
  \begin{algocf@algorithm}[#1]\ignorespaces%
}{%
  \end{algocf@algorithm}\ignorespacesafterend%
}%
\newenvironment{function}[1][htbp]{%
  \setboolean{algocf@algostar}{false}%
  \setboolean{algocf@procenvironment}{true}\setboolean{algocf@func}{true}%
  \newcommand{\algocf@procname}{\@algocf@funcname}\gdef\algocffuncautorefname{\functionautorefname}%
  \begin{algocf@algorithm}[#1]\ignorespaces%
}{%
  \end{algocf@algorithm}\ignorespacesafterend%
}%
%
\newenvironment{procedure*}[1][htbp]{%
  \setboolean{algocf@algostar}{true}%
  \setboolean{algocf@procenvironment}{true}\setboolean{algocf@func}{false}%
  \newcommand{\algocf@procname}{\@algocf@procname}\gdef\algocfprocautorefname{\procedureautorefname}%
  \begin{algocf@algorithm}[#1]\ignorespaces%
}{%
  \end{algocf@algorithm}\ignorespacesafterend%
}%
\newenvironment{function*}[1][htbp]{%
  \setboolean{algocf@algostar}{true}%
  \setboolean{algocf@procenvironment}{true}\setboolean{algocf@func}{true}%
  \newcommand{\algocf@procname}{\@algocf@funcname}\gdef\algocffuncautorefname{\functionautorefname}%
  \begin{algocf@algorithm}[#1]\ignorespaces%
}{%
  \end{algocf@algorithm}\ignorespacesafterend%
}%
%
%
%%%%%%%%%%%%%%%%%%%%
%% definition of algondfloat environment
%%
\ifthenelse{\boolean{algocf@endfloat}}{% if endfloat option then
\newcommand{\algoplace}{% macro which is used to writhe algorithm about there
   \begin{center}%
     [\algorithmcfname~\thepostfig\ about here.]%
   \end{center}%
}%
\newcommand{\algoendfloat}{% use as a \begin{algoendfloat} environment to start scanning of line
%  \immediate\openout\@mainfff\jobname.fff%
  \efloat@condopen{fff}
  \efloat@iwrite{fff}{\string\begin{\algocf@envname}}%
    \if@domarkers%
       \ifthenelse{\equal{\algocf@list}{lof}}{%
         \addtocounter{postfig}{1}%
       }{%
         \addtocounter{postalgo}{1}%
       }%
       \algoplace%
    \fi%
    \bgroup%
    \let\do\ef@makeinnocent\dospecials%
    \ef@makeinnocent\^^L% and whatever other special cases
    \endlinechar`\^^M \catcode`\^^M=12 \ef@xalgocfendfloat}%
}{\relax}%%%% end of endfloat option ifthenelse
%% some macros useful for endfloat option that cannot be defined inside the ifthenelse
%scan algoendfloat algorithm and write the text into .fff file
{\catcode`\^^M=12 \endlinechar=-1 %
 \gdef\ef@xalgocfendfloat#1^^M{% scan the lines inside algoendfloat environment being read by latex
   \def\test{#1}% test is the line being currently scan by latex
   \ifx\test\ef@endalgocftest% if it is \end{algoendfloat}
     \def\next{% define next as to not continue the scan and write \end{algorithm} into .fff file
       \egroup\end{algoendfloat}%
       \efloat@iwrite{fff}{\string\end{\algocf@envname}}%
       \efloat@iwrite{fff}{\string\efloatseparator}%
       \efloat@iwrite{fff}{ }%
     }%
     \else% else write the current line being scanned by latex and set next to continue the scan
       \efloat@iwrite{fff}{#1}%
       \let\next\ef@xalgocfendfloat%
     \fi% endif
     \next}% next is continue if it was else condition, else it does not continue the scan and write end to file
}%
% test if the scan is finish by looking at the string \end{algoendfloat}
{\escapechar=-1%
 \xdef\ef@endalgocftest{\string\\end\string\{algoendfloat\string\}}%
}%
%
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% 
\newcommand{\TitleOfAlgo}[1]{\@titleprefix\ 
  \TitleSty{#1}\par\smallskip}%
%
\newcommand{\SetAlgorithmName}[3]{%
  \renewcommand{\listalgorithmcfname}{#3}%
  \renewcommand{\algorithmcfname}{#1}%
  \renewcommand{\algorithmautorefname}{#2}%
}%
%
\newcommand{\algocf@refrelsize}{-2}\newcommand{\SetAlgoRefRelativeSize}[1]{\renewcommand{\algocf@refrelsize}{#1}}%
\newcommand{\SetAlgoRefName}[1]{%
  \renewcommand{\algocf@algocfref}{#1}%
}%
%
%
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% 
% -------------------------   Default Definitions
%
%%
%%
%
\SetKwComment{tcc}{/* }{ */}%
\SetKwComment{tcp}{// }{}%
%
%\newcommand{\algocf@defaults@common}{
%
%
% french keywords
%
%\SetKwInOut{AlgDonnees}{Donn\'ees}\SetKwInOut{AlgRes}{R\'esultat}
\SetKwHangingKw{HDonnees}{Donnees$\rightarrow$}
\SetKwInput{Donnees}{Donn\'ees}%
\SetKwInput{Res}{R\'esultat}%
\SetKwInput{Entree}{Entr\'ees}%
\SetKwInput{Sortie}{Sorties}%
\SetKw{KwA}{\`a}%
\SetKw{Retour}{retourner}%
\SetKwBlock{Deb}{d\'ebut}{fin}%
\SetKwRepeat{Repeter}{r\'ep\'eter}{jusqu'\`a}%
%
\SetKwIF{Si}{SinonSi}{Sinon}{si}{alors}{sinon si}{sinon}{fin si}%
\SetKwSwitch{Suivant}{Cas}{Autre}{suivant}{faire}{cas o\`u}{autres cas}{fin cas}{fin d'alternative}%
\SetKwFor{Pour}{pour}{faire}{fin pour}%
\SetKwFor{PourPar}{pour}{faire en parall\`ele}{fin pour}%
\SetKwFor{PourCh}{pour chaque}{faire}{fin pour chaque}%
\SetKwFor{PourTous}{pour tous les}{faire}{fin pour tous}%
\SetKwFor{Tq}{tant que}{faire}{fin tq}%
%
% english keywords
%
\SetKwHangingKw{KwHData}{Data$\rightarrow$}
\SetKwInput{KwIn}{Input}%
\SetKwInput{KwOut}{Output}%
\SetKwInput{KwData}{Data}%
\SetKwInput{KwResult}{Result}%
\SetKw{KwTo}{to}
\SetKw{KwRet}{return}%
\SetKw{Return}{return}%
\SetKwBlock{Begin}{begin}{end}%
\SetKwRepeat{Repeat}{repeat}{until}%
%
\SetKwIF{If}{ElseIf}{Else}{if}{then}{else if}{else}{end if}%
\SetKwSwitch{Switch}{Case}{Other}{switch}{do}{case}{otherwise}{end case}{end switch}%
\SetKwFor{For}{for}{do}{end for}%
\SetKwFor{ForPar}{for}{do in parallel}{end forpar}
\SetKwFor{ForEach}{foreach}{do}{end foreach}%
\SetKwFor{ForAll}{forall the}{do}{end forall}%
\SetKwFor{While}{while}{do}{end while}%
%
% --- German keywords
%
\SetKwInput{Ein}{Eingabe}%KwIn
\SetKwInput{Aus}{Ausgabe}%KwOut
\SetKwInput{Daten}{Daten}%KwData
\SetKwInput{Ergebnis}{Ergebnis}%KwResult
\SetKw{Bis}{bis}%KwTo
\SetKw{KwZurueck}{zur\"uck}%KwRet
\SetKw{Zurueck}{zur\"uck}%Return
\SetKwBlock{Beginn}{Beginn}{Ende}%Begin
\SetKwRepeat{Wiederh}{wiederhole}{bis}%Repeat
%
\SetKwIF{Wenn}{SonstWenn}{Sonst}{wenn}{dann}{sonst wenn}{sonst}{Ende wenn}%gIf
\SetKwSwitch{Unterscheide}{Fall}{Anderes}{unterscheide}{tue}{Fall}{sonst}{Ende Fall}{Ende Unt.}%Switch
\SetKwFor{Fuer}{f\"ur}{tue}{Ende f\"ur}%For
\SetKwFor{FuerPar}{f\"ur}{tue gleichzeitig}{Ende gleichzeitig}%ForPar
\SetKwFor{FuerJedes}{f\"ur jedes}{tue}{Ende f\"ur}%ForEach
\SetKwFor{FuerAlle}{f\"ur alle}{tue}{Ende f\"ur}%ForAll
\SetKwFor{Solange}{solange}{tue}{Ende solange}%While
%
% --- Czech keywords
%
\SetKwInput{Vst}{Vstup}%
\SetKwInput{Vyst}{V\'{y}stup}%
\SetKwInput{Vysl}{V\'{y}sledek}%
%
% --- Portuguese keywords
%
\SetKwInput{Entrada}{Entrada}%
\SetKwInput{Saida}{Sa\'{i}da}%
\SetKwInput{Dados}{Dados}%
\SetKwInput{Resultado}{Resultado}%
\SetKw{Ate}{at\'{e}}
\SetKw{KwRetorna}{retorna}%
\SetKw{Retorna}{retorna}%
\SetKwBlock{Inicio}{in\'{i}cio}{fim}%
\SetKwRepeat{Repita}{repita}{at\'{e}}%
%
\SetKwIF{Se}{SenaoSe}{Senao}{se}{ent\~{a}o}{sen\~{a}o se}{sen\~{a}o}{fim se}%
\SetKwSwitch{Selec}{Caso}{Outro}{selecione}{fa\c{c}a}{caso}{sen\~{a}o}{fim caso}{fim selec}%
\SetKwFor{Para}{para}{fa\c{c}a}{fim para}%
\SetKwFor{ParaPar}{para}{fa\c{c}a em paralelo}{fim para}
\SetKwFor{ParaCada}{para cada}{fa\c{c}a}{fim para cada}%
\SetKwFor{ParaTodo}{para todo}{fa\c{c}a}{fim para todo}%
\SetKwFor{Enqto}{enquanto}{fa\c{c}a}{fim enqto}%
%
% --- Italian keywords
%
\SetKwInput{KwIng}{Ingresso}%
\SetKwInput{KwUsc}{Uscita}%
\SetKwInput{KwDati}{Dati}%
\SetKwInput{KwRisult}{Risultato}%
\SetKw{KwA}{a}%
\SetKw{KwRitorna}{ritorna}%
\SetKw{Ritorna}{ritorna}%
\SetKwBlock{Inizio}{inizio}{fine}%
\SetKwRepeat{Ripeti}{ripeti}{finch\'e}%
%
\SetKwIF{Sea}{AltSe}{Altrimenti}{se}{allora}{altrimenti se}{allora}{fine se}%
\SetKwSwitch{Switch}{Case}{Other}{switch}{do}{case}{otherwise}{end case}{endsw}%
\SetKwFor{Per}{per}{fai}{fine per}%
\SetKwFor{PerPar}{per}{fai in parallelo}{fine per}%
\SetKwFor{PerCiascun}{per ciascun}{fai}{fine per ciascun}%
\SetKwFor{PerTutti}{per tutti i}{fai}{fine per tutti}%
\SetKwFor{Finche}{finch\'e}{fai}{fine finch\'e}%
%
% --- Spanish keywords
%
\SetKwInput{Datos}{Datos}
\SetKwInput{Resultado}{Resultado}
\SetKwInput{Entrada}{Entrada}
\SetKwInput{Salida}{Salida}
\SetKw{KwA}{a}
\SetKw{KwDevolver}{devolver}
\SetKw{Devolver}{devolver}
\SetKwBlock{Inicio}{inicio}{fin}
\SetKwIF{SSi}{EnOtroCasoSi}{EnOtroCaso}{si}{entonces}{sin\'o, si}{sin\'o}{fin si}
\SetKwSwitch{Seleccionar}{Caso}{Otro}{seleccionar}{hacer}{caso}{sin\'o}{fin caso}{fin seleccionar}
\SetKwFor{Para}{para}{hacer}{fin para}
\SetKwFor{ParaPara}{par}{hacer en paralelo}{fin para}
\SetKwFor{EnParalelo}{para}{hacer en paralelo}{fin para}
\SetKwFor{Mientras}{mientras}{hacer}{fin mientras}
\SetKwFor{ParaCada}{para cada}{hacer}{fin para cada}
\SetKwFor{ParaTodo}{para todo}{hacer}{fin para todo}
\SetKwRepeat{Repetir}{repetir}{hasta que}
%
% Croatian keywords
%
\SetKwInput{KwUlaz}{Ulaz}%KwIn
\SetKwInput{KwIzlaz}{Izlaz}%KwOut
\SetKwInput{KwPodaci}{Podaci}%KwData
\SetKwInput{KwRezultat}{Rezultat}%KwResult
\SetKw{KwDo}{do}%KwTo
\SetKw{KwVrati}{vrati}%KwRet
\SetKw{Vrati}{vrati}%Return
\SetKwBlock{Pocetak}{po\v{c}etak}{kraj}%Begin
\SetKwRepeat{Ponavljaj}{ponavljaj}{dok ne bude}%Repeat
%
\SetKwIF{Ako}{InaceAko}{Inace}{ako}{onda}{ina\v{c}e ako}{ina\v{c}e}{kraj}%gIf
\SetKwSwitch{Granaj}{Slucaj}{Inace}{granaj}{\v{c}ini}{slu\v{c}aj}{ina\v{c}e}{kraj}{kraj}%Switch
\SetKwFor{Za}{za}{\v{c}ini}{kraj}%For
\SetKwFor{ZaPar}{za}{izvr\v{s}avaj paralelno}{kraj}%ForPar
\SetKwFor{ZaSvaki}{za svaki}{\v{c}ini}{kraj}%mForEach
\SetKwFor{ZaSvaku}{za svaku}{\v{c}ini}{kraj}%fForEach
\SetKwFor{ZaSvako}{za svako}{\v{c}ini}{kraj}%nForEach
\SetKwFor{ZaSve}{za sve}{\v{c}ini}{kraj}%ForAll
\SetKwFor{Dok}{dok}{\v{c}ini}{kraj}%While
%
% --- End 
%}
%
%\algocf@defaults@common
%
% option onelanguage redefinition
%
\ifthenelse{\boolean{algocf@optonelanguage}\AND\equal{\algocf@languagechoosen}{french}}{%
\SetKwInput{KwIn}{Entr\'ees}%
\SetKwInput{KwOutSortie}{Sorties}%
\SetKwInput{KwData}{Donn\'ees}%
\SetKwInput{KwResult}{R\'esultat}%
\SetKw{KwTo}{\`a}%
\SetKw{KwRet}{retourner}%
\SetKw{Return}{retourner}%
\SetKwBlock{Begin}{d\'ebut}{fin}%
\SetKwRepeat{Repeat}{r\'ep\'eter}{jusqu'\`a}%
%
\SetKwIF{If}{ElseIf}{Else}{si}{alors}{sinon si}{sinon}{fin si}%
\SetKwSwitch{Switch}{Case}{Other}{suivant}{faire}{cas o\`u}{autres cas}{fin cas}{fin d'alternative}%
\SetKwFor{For}{pour}{faire}{fin pour}%
\SetKwFor{ForPar}{pour}{faire en parall\`ele}{fin pour}%
\SetKwFor{ForEach}{pour chaque}{faire}{fin pour chaque}%
\SetKwFor{ForAll}{pour tous les}{faire}{fin pour tous}%
\SetKwFor{While}{tant que}{faire}{fin tq}%
}{}%
\ifthenelse{\boolean{algocf@optonelanguage}\AND\equal{\algocf@languagechoosen}{german}}{%
\SetKwInput{KwIn}{Eingabe}%KwIn
\SetKwInput{KwOut}{Ausgabe}%KwOut
\SetKwInput{KwData}{Daten}%KwData
\SetKwInput{KwResult}{Ergebnis}%KwResult
\SetKw{KwTo}{bis}%KwTo
\SetKw{KwRet}{zur\"uck}%KwRet
\SetKw{Return}{zur\"uck}%Return
\SetKwBlock{Begin}{Beginn}{Ende}%Begin
\SetKwRepeat{Repeat}{wiederhole}{bis}%Repeat
%
\SetKwIF{If}{ElseIf}{Else}{wenn}{dann}{sonst wenn}{sonst}{Ende wenn}%gIf
\SetKwSwitch{Switch}{Case}{Other}{unterscheide}{tue}{Fall}{sonst}{Ende Fall}{Ende Unt.}%Switch
\SetKwFor{For}{f\"ur}{tue}{Ende f\"ur}%For
\SetKwFor{ForPar}{f\"ur}{tue gleichzeitig}{Ende gleichzeitig}%ForPar
\SetKwFor{ForEach}{f\"ur jedes}{tue}{Ende f\"ur}%ForEach
\SetKwFor{ForAll}{f\"ur alle}{tue}{Ende f\"ur}%ForAll
\SetKwFor{While}{solange}{tue}{Ende solange}%While
}{}%
\ifthenelse{\boolean{algocf@optonelanguage}\AND\equal{\algocf@languagechoosen}{portuguese}}{%
\SetKwInput{KwIn}{Entrada}%
\SetKwInput{KwOut}{Sa\'{i}da}%
\SetKwInput{KwData}{Dados}%
\SetKwInput{KwResult}{Resultado}%
\SetKw{KwTo}{at\'{e}}
\SetKw{KwRet}{retorna}%
\SetKw{Return}{retorna}%
\SetKwBlock{Begin}{in\'{i}cio}{fim}%
\SetKwRepeat{Repeat}{repita}{at\'{e}}%
%
\SetKwIF{If}{ElseIf}{Else}{se}{ent\~{a}o}{sen\~{a}o se}{sen\~{a}o}{fim se}%
\SetKwSwitch{Switch}{Case}{Other}{selecione}{fa\c{c}a}{caso}{sen\~{a}o}{fim caso}{fim selec}%
\SetKwFor{For}{para}{fa\c{c}a}{fim para}%
\SetKwFor{ForPar}{para}{fa\c{c}a em paralelo}{fim para}
\SetKwFor{ForEach}{para cada}{fa\c{c}a}{fim para cada}%
\SetKwFor{ForAll}{para todo}{fa\c{c}a}{fim para todo}%
\SetKwFor{While}{enquanto}{fa\c{c}a}{fim enqto}%
}{}%
\ifthenelse{\boolean{algocf@optonelanguage}\AND\equal{\algocf@languagechoosen}{italiano}}{%
\SetKwInput{KwIn}{Ingresso}%
\SetKwInput{KwOut}{Uscita}%
\SetKwInput{KwData}{Dati}%
\SetKwInput{KwResult}{Risultato}%
\SetKw{KwTo}{a}%
\SetKw{KwRet}{ritorna}%
\SetKw{Return}{ritorna}%
\SetKwBlock{Begin}{inizio}{fine}%
\SetKwRepeat{Repeat}{ripeti}{finch\'e}%
%
\SetKwIF{If}{ElseIf}{Else}{se}{allora}{altrimenti se}{allora}{fine se}%
\SetKwSwitch{Switch}{Case}{Other}{switch}{do}{case}{otherwise}{end case}{endsw}%
\SetKwFor{For}{per}{fai}{fine per}%
\SetKwFor{ForPar}{per}{fai in parallelo}{fine per}%
\SetKwFor{ForEach}{per ciascun}{fai}{fine per ciascun}%
\SetKwFor{ForAll}{per tutti i}{fai}{fine per tutti}%
\SetKwFor{While}{finch\'e}{fai}{fine finch\'e}%
}{}%
\ifthenelse{\boolean{algocf@optonelanguage}\AND\equal{\algocf@languagechoosen}{spanish}}{%
\SetKwInput{KwIn}{Entrada}%
\SetKwInput{KwOut}{Salida}%
\SetKwInput{KwData}{Datos}%
\SetKwInput{KwResult}{Resultado}%
\SetKw{KwTo}{a}%
\SetKw{KwRet}{devolver}%
\SetKw{Return}{devolver}%
\SetKwBlock{Begin}{inicio}{fin}%
\SetKwRepeat{Repeat}{repetir}{hasta que}%
%
\SetKwIF{If}{ElseIf}{Else}{si}{entonces}{sin\'o, si}{en otro caso}{fin si}
\SetKwSwitch{Switch}{Case}{Other}{seleccionar}{hacer}{caso}{sin\'o}{fin caso}{fin seleccionar}
\SetKwFor{For}{per}{fai}{fine per}%
\SetKwFor{ForPar}{par}{hacer in paralelo}{fin para}%
\SetKwFor{ForEach}{para cada}{hacer}{fin para cada}
\SetKwFor{ForAll}{para todo}{hacer}{fin para todo}
\SetKwFor{While}{mientras}{hacer}{fin mientras}
}{}%
%
\ifthenelse{\boolean{algocf@optonelanguage}\AND\equal{\algocf@languagechoosen}{croatian}}{%
\SetKwInput{KwIn}{Ulaz}%KwIn
\SetKwInput{KwOut}{Izlaz}%KwOut
\SetKwInput{KwData}{Podaci}%KwData
\SetKwInput{KwResult}{Rezultat}%KwResult
\SetKw{KwTo}{do}%KwTo
\SetKw{KwRet}{vrati}%KwRet
\SetKw{Return}{vrati}%Return
\SetKwBlock{Begin}{po\v{c}etak}{kraj}%Begin
\SetKwRepeat{Repeat}{ponavljaj}{dok ne bude}%Repeat
%
\SetKwIF{If}{ElseIf}{Else}{ako}{onda}{ina\v{c}e ako}{ina\v{c}e}{kraj}%gIf
\SetKwSwitch{Switch}{Case}{Other}{granaj}{\v{c}ini}{slu\v{c}aj}{ina\v{c}e}{kraj}{kraj}%Switch
\SetKwFor{For}{za}{\v{c}ini}{kraj}%For
\SetKwFor{ForPar}{za}{izvr\v{s}avaj paralelno}{kraj}%ForPar
\SetKwFor{ForEach}{za svaki}{\v{c}ini}{kraj}%ForEach
\SetKwFor{ForAll}{za sve}{\v{c}ini}{kraj}%ForAll
\SetKwFor{While}{dok}{\v{c}ini}{kraj}%While
}{}%
%
%%%% old commands compatibility
%
\ifthenelse{\boolean{algocf@oldcommands}}{%
\newcommand{\SetNoLine}{\SetAlgoNoLine}%
\newcommand{\SetNoline}{\SetAlgoNoLine}%
\newcommand{\SetVline}{\SetAlgoVlined}%
\newcommand{\SetLine}{\SetAlgoLined}%
%
\newcommand{\dontprintsemicolon}{\DontPrintSemicolon}%
\newcommand{\printsemicolon}{\PrintSemicolon}%
\newcommand{\incmargin}[1]{\IncMargin{#1}}%
\newcommand{\decmargin}[1]{\DecMargin{-#1}}%
\newcommand{\setnlskip}[1]{\SetNlSkip{#1}}%
\newcommand{\Setnlskip}[1]{\SetNlSkip{#1}}%
\newcommand{\setalcapskip}[1]{\SetAlCapSkip{#1}}%
\newcommand{\setalcaphskip}[1]{\SetAlCapHSkip{#1}}%
\newcommand{\nlSty}[1]{\NlSty{#1}}%
\newcommand{\Setnlsty}[3]{\SetNlSty{#1}{#2}{#3}}%
\newcommand{\linesnumbered}{\LinesNumbered}%
\newcommand{\linesnotnumbered}{\LinesNotNumbered}%
\newcommand{\linesnumberedhidden}{\LinesNumberedHidden}%
\newcommand{\showln}{\ShowLn}%
\newcommand{\showlnlabel}[1]{\ShowLnLabel{#1}}%
\newcommand{\nocaptionofalgo}{\NoCaptionOfAlgo}%
\newcommand{\restorecaptionofalgo}{\RestoreCaptionOfAlgo}%
\newcommand{\restylealgo}[1]{\RestyleAlgo{#1}}%
%
\newcommand{\Titleofalgo}[1]{\TitleOfAlgo{#1}}%
% \SetKwIF{If}{ElseIf}{Else}{if}{then}{else if}{else}{endif}
\newcommand{\SetKwIf}[6]{\SetKwIF{#1}{#2#1}{#2}{#3}{#4}{#5 #1}{#5}{#6}}
%
\SetKwIF{gSi}{gSinonSi}{gSinon}{si}{alors}{sinon si}{sinon}{fin si}%
\SetKwIF{gIf}{gElsIf}{gElse}{if}{then}{else if}{else}{end if}%
\SetKwIF{gIf}{gElseIf}{gElse}{if}{then}{else if}{else}{end if}%
\SetKwIF{gWenn}{gSonstWenn}{gSonst}{wenn}{dann}{sonst wenn}{sonst}{Ende wenn}%gIf
\SetKwIF{gSe}{gSenaoSe}{gSenao}{se}{ent\~{a}o}{sen\~{a}o se}{sen\~{a}o}{fim se}%
\SetKwIF{gSea}{gAltSe}{gAltrimenti}{se}{allora}{altrimenti se}{allora}{fine se}%
\SetKw{Ret}{return}%
\SetKwInput{Data}{Data}%
\SetKwInput{Result}{Result}%
}{%
  \relax%
}%
%
%
%
%%
%%%
%%%% END

==> cpspapers.txt <==

@article{label,
author = {author anmes},
journal = {paper title},
pages = {page no},

volume = {volume number},
year = {yesr},
},



